A Refined Algorithm for Curve Fitting by Segmented Straight Lines

We consider least squares approximation of a function of one variable by a continuous, piecewise-linear approximand that has a small number of breakpoints. This problem was notably considered by Bellman who proposed an approximate algorithm based on dynamic programming. Many suboptimal approaches have been suggested, but so far, the only exact methods resort to mixed integer programming with superpolynomial complexity growth. In this paper, we present an exact and efficient algorithm based on dynamic programming with a hybrid value function. The achieved time-complexity seems to be polynomial.

==> img/complexity.csv <==
65,56,124,79,79,86,174,40,147,134,124,116,65,56,124,79,79,86,174,40,147,134,124,116,12,20,12,10,14,10,11,14,14,13,31,33,28,37,29,47,34,26,38,23,57,54,75,120,78,47,65,62,21,51,57,50,51,41,48,41,61,51,103,120,39,45,114,56,41,44,48,41,48,48,64,46,139,100,153,95,62,30,105,102,40,68,55,37,33,67,63,46
64,54,123,79,79,85,174,40,146,133,123,115,64,54,123,79,79,85,174,40,146,133,123,115,11,19,10,10,16,10,17,14,10,14,32,33,28,40,30,46,33,26,36,24,57,50,73,119,77,45,64,63,21,50,58,48,50,42,49,43,61,51,104,119,38,48,114,55,41,46,49,40,47,51,63,47,138,99,157,96,61,30,107,101,44,70,55,35,33,66,64,47
63,53,123,79,78,84,173,40,145,132,122,115,63,53,123,79,78,84,173,40,145,132,122,115,10,18,8,9,17,10,15,15,8,16,33,34,27,40,33,45,32,26,37,24,57,46,72,118,76,44,64,65,20,49,57,47,47,43,51,47,62,52,105,118,40,49,113,54,39,49,49,41,47,49,62,47,136,98,156,96,59,29,109,99,48,72,53,34,32,65,65,49
61,52,122,79,78,83,173,40,144,132,122,114,61,52,122,79,78,83,173,40,144,132,122,114,10,17,10,11,16,10,15,15,11,18,34,34,29,39,36,44,30,27,39,24,58,44,70,117,74,44,64,67,21,48,56,46,41,42,53,49,62,53,105,117,39,52,112,53,39,48,49,39,47,47,60,48,135,97,155,96,59,30,111,98,52,72,53,33,30,63,66,50
61,51,122,79,78,82,172,40,144,131,121,113,61,51,122,79,78,82,172,40,144,131,121,113,9,17,11,10,15,10,16,16,9,16,35,35,28,38,36,46,28,27,37,24,58,39,69,116,73,43,63,74,21,46,56,45,37,42,54,47,62,53,106,116,39,54,111,52,39,45,51,38,46,46,58,49,134,96,155,98,58,30,113,97,53,75,52,31,29,62,68,52
59,50,121,79,77,81,171,41,143,130,121,113,59,50,121,79,77,81,171,41,143,130,121,113,9,18,9,11,17,9,14,19,11,16,33,34,29,40,34,46,29,28,38,24,58,36,68,115,72,43,61,72,22,45,55,44,33,43,55,46,62,53,108,115,40,52,110,51,37,44,52,39,45,45,57,48,134,95,154,98,57,30,115,96,54,77,52,31,29,60,68,52
59,50,121,79,76,80,171,41,142,130,120,112,59,50,121,79,76,80,171,41,142,130,120,112,13,17,9,10,15,9,13,19,10,15,32,34,30,37,33,46,28,28,37,25,58,33,66,114,71,44,60,74,22,43,53,43,28,43,56,45,63,53,108,115,40,51,109,50,37,42,53,46,44,42,55,49,132,94,153,99,56,30,118,95,55,75,50,30,30,59,69,54
58,52,120,79,76,80,170,41,141,129,119,112,58,52,120,79,76,80,170,41,141,129,119,112,14,17,12,12,15,9,13,16,12,17,33,36,31,36,31,47,26,28,37,30,59,31,65,113,70,45,60,75,22,42,54,42,23,46,57,42,63,53,109,113,40,50,108,49,36,41,53,47,43,41,54,50,131,93,152,99,55,30,124,94,58,74,49,31,31,57,70,54
55,53,120,79,75,79,169,41,141,128,119,111,55,53,120,79,75,79,169,41,141,128,119,111,13,17,9,13,15,11,14,18,11,15,33,35,32,36,31,45,24,28,38,28,59,31,63,112,69,46,58,77,22,41,50,42,22,49,58,41,63,53,111,112,41,49,107,47,35,40,54,47,42,40,54,50,130,92,151,100,54,30,123,93,60,73,47,32,32,55,72,53
55,53,119,79,74,78,168,41,140,128,118,111,55,53,119,79,74,78,168,41,140,128,118,111,14,16,10,10,15,9,13,17,11,16,38,36,32,36,32,43,23,28,37,28,59,31,62,111,68,47,57,77,23,40,50,41,19,48,59,40,64,53,112,111,40,47,106,44,35,38,56,48,42,38,56,51,128,91,150,100,54,30,122,92,61,73,48,33,34,54,74,53
53,52,119,79,73,77,167,41,139,127,118,110,53,52,119,79,73,77,167,41,139,127,118,110,12,17,10,13,15,9,12,15,10,14,36,38,30,35,33,41,22,29,39,27,59,30,61,110,66,48,57,76,22,39,48,40,29,50,60,39,64,52,114,110,40,47,105,43,35,37,57,48,41,38,58,52,128,90,149,101,53,30,121,91,62,70,46,33,36,53,75,54
52,51,118,79,73,76,167,41,139,126,117,109,52,51,118,79,73,76,167,41,139,126,117,109,10,14,10,14,13,12,13,14,9,15,35,38,32,33,34,40,24,29,41,26,59,30,59,109,65,48,56,77,23,37,46,39,28,52,61,38,64,53,116,109,40,46,104,41,35,38,58,49,41,36,57,52,126,89,144,101,52,30,120,90,62,70,45,35,37,56,78,54
52,51,118,79,72,75,166,41,138,126,116,109,52,51,118,79,72,75,166,41,138,126,116,109,11,14,11,14,13,15,11,12,11,15,34,39,34,31,35,42,25,30,39,27,60,30,58,108,64,50,55,78,23,37,47,38,28,53,62,37,65,53,118,108,41,45,103,40,36,40,59,50,42,34,55,53,125,88,140,102,51,31,119,89,61,70,45,36,36,59,83,56
51,50,117,79,71,74,165,41,137,125,116,108,51,50,117,79,71,74,165,41,137,125,116,108,12,17,10,14,13,14,10,13,10,16,34,40,34,29,36,42,26,30,38,25,60,30,56,107,63,51,54,77,25,38,47,37,27,53,63,35,66,52,123,107,41,44,102,40,36,42,60,50,42,33,54,54,124,87,135,103,49,31,118,88,61,68,44,37,34,57,82,56
50,49,117,79,70,73,164,41,136,124,115,108,50,49,117,79,70,73,164,41,136,124,115,108,13,19,11,14,15,14,7,12,10,16,33,42,36,28,35,44,25,30,37,23,60,30,55,106,62,52,55,79,25,38,46,36,26,51,64,35,67,52,126,106,42,43,101,39,34,42,63,51,43,32,52,55,124,86,132,104,48,31,118,87,62,67,43,38,33,57,81,58
48,48,116,79,68,72,163,42,136,124,114,107,48,48,116,79,68,72,163,42,136,124,114,107,12,19,12,15,14,13,9,13,10,14,35,43,34,27,34,43,24,30,37,25,60,30,53,105,61,53,55,80,26,39,44,35,26,50,64,33,66,52,125,105,42,42,100,39,34,47,64,53,42,31,51,55,123,85,129,105,47,31,117,84,60,67,43,41,32,57,80,59
47,48,116,79,67,72,163,42,135,123,114,107,47,48,116,79,67,72,163,42,135,123,114,107,11,17,11,15,14,13,9,12,10,18,34,42,36,27,34,43,26,30,38,27,61,30,52,104,59,54,51,81,25,39,44,35,25,48,64,33,67,52,124,104,43,42,99,40,35,50,69,54,42,30,49,56,120,84,127,106,46,31,116,80,60,66,41,42,30,56,78,61
46,47,115,78,67,72,162,42,134,122,113,106,46,47,115,78,67,72,162,42,134,122,113,106,10,15,11,14,13,11,8,12,11,17,33,42,38,26,32,42,28,32,39,27,61,30,50,103,58,56,51,80,25,40,44,33,25,46,65,31,68,52,123,103,45,41,98,39,34,50,69,55,44,29,48,56,120,82,124,107,45,30,115,77,61,65,41,43,29,56,77,62
45,46,115,78,67,71,161,42,133,122,113,105,45,46,115,78,67,71,161,42,133,122,113,105,11,15,9,14,15,13,8,12,12,17,33,43,38,27,31,41,30,32,39,26,61,31,49,102,57,57,50,82,24,40,42,32,24,44,66,31,68,51,122,102,45,40,97,39,34,49,68,56,43,29,45,56,119,81,121,107,44,31,114,75,64,65,41,45,28,55,76,63
44,45,114,78,66,70,160,43,133,121,112,105,44,45,114,78,66,70,160,43,133,121,112,105,10,13,10,14,13,14,10,13,13,16,33,45,38,27,31,40,32,34,37,25,61,31,48,101,56,59,49,80,23,40,43,30,24,42,67,30,68,52,121,102,45,39,96,41,34,48,67,56,44,26,44,57,118,80,119,108,43,31,113,73,62,64,41,47,28,53,75,65
44,44,114,78,64,69,159,43,132,120,111,104,44,44,114,78,64,69,159,43,132,120,111,104,13,13,10,12,13,13,7,13,13,15,34,46,37,26,29,39,31,36,38,23,62,31,46,100,56,60,48,80,21,42,40,29,23,41,68,30,69,51,120,99,45,36,95,42,34,53,66,58,43,26,43,57,117,79,117,109,41,31,112,70,61,64,41,49,27,53,73,66
44,44,113,78,63,67,158,43,131,120,111,104,44,44,113,78,63,67,158,43,131,120,111,104,12,15,11,12,14,9,9,14,13,13,35,46,36,28,27,39,31,36,38,22,63,31,45,99,55,61,48,80,20,41,39,28,22,38,66,29,70,51,119,98,45,36,94,43,34,53,64,60,44,24,42,58,115,78,115,111,40,31,111,69,60,64,41,50,27,51,72,67
43,43,113,78,63,67,157,43,131,119,110,103,43,43,113,78,63,67,157,43,131,119,110,103,12,14,12,13,13,9,9,13,13,13,34,47,35,27,25,40,32,37,38,22,63,31,43,98,54,62,47,78,19,42,38,28,21,38,67,29,71,51,118,97,45,35,93,43,35,53,63,61,45,24,41,58,115,77,113,112,39,31,110,66,59,62,42,49,30,51,71,68
44,43,112,78,62,66,156,43,130,118,110,103,44,43,112,78,62,66,156,43,130,118,110,103,11,14,13,14,13,9,10,15,12,15,33,46,36,30,24,39,33,38,41,21,64,31,42,97,54,62,48,78,17,42,38,26,20,36,69,28,71,51,117,96,44,33,92,43,35,51,62,61,45,24,40,59,113,76,110,114,40,32,109,64,58,62,43,48,31,49,70,70
43,42,112,78,61,65,156,43,129,118,109,102,43,42,112,78,61,65,156,43,129,118,109,102,12,14,13,15,13,10,9,13,12,15,32,48,34,29,25,39,33,38,40,22,64,31,40,96,52,63,45,77,17,44,38,25,20,34,69,27,72,50,116,95,42,32,91,44,35,50,61,62,46,23,39,60,112,75,108,116,40,32,108,62,57,62,43,47,32,51,69,71
43,41,111,78,60,64,155,44,128,117,108,101,43,41,111,78,60,64,155,44,128,117,108,101,12,16,15,14,12,10,9,15,11,17,32,46,33,29,24,38,34,39,39,22,64,31,39,95,52,65,45,75,16,43,36,24,19,33,70,28,74,51,115,94,42,32,90,43,33,51,59,60,47,25,38,61,112,74,105,117,40,32,107,60,56,62,44,46,31,51,67,73
45,40,111,78,59,62,154,44,128,116,108,101,45,40,111,78,59,62,154,44,128,116,108,101,12,15,15,15,12,10,12,15,10,15,36,49,33,29,22,38,34,41,39,21,64,31,37,94,51,65,43,73,17,44,35,22,21,31,72,26,75,50,114,93,39,30,89,43,34,49,58,58,47,31,36,62,109,73,105,120,41,32,106,59,54,62,44,45,29,51,66,75
45,39,110,78,58,61,153,44,127,116,107,100,45,39,110,78,58,61,153,44,127,116,107,100,12,16,16,9,12,12,13,17,11,13,35,48,33,29,20,40,34,43,38,20,65,31,36,93,51,65,42,72,17,45,35,22,21,31,72,24,76,51,113,92,36,29,88,43,35,50,57,54,48,31,38,62,109,72,102,124,42,32,105,57,53,62,46,43,28,52,65,76
44,38,109,78,57,61,152,44,126,115,106,100,44,38,109,78,57,61,152,44,126,115,106,100,12,15,17,12,11,11,11,20,11,16,34,48,34,30,23,40,34,40,39,20,65,31,34,92,49,66,42,71,17,47,34,22,21,28,73,22,77,51,112,91,32,30,87,44,36,50,56,52,48,32,39,63,108,70,100,128,40,32,104,56,52,60,46,42,29,54,64,78
45,36,109,78,56,60,151,44,125,114,106,99,45,36,109,78,56,60,151,44,125,114,106,99,12,13,17,12,11,11,8,21,11,16,33,48,34,31,23,43,33,39,38,23,65,31,33,91,48,66,42,69,17,49,35,22,22,28,74,22,77,51,111,90,30,29,86,45,36,49,54,50,49,32,38,63,106,69,99,127,41,32,103,53,51,60,47,41,28,55,62,79
45,35,108,77,54,59,150,44,125,114,105,98,45,35,108,77,54,59,150,44,125,114,105,98,14,13,18,14,12,10,9,20,15,15,32,50,34,34,23,42,35,37,34,23,66,31,31,90,48,67,41,67,18,48,35,23,23,26,75,23,76,53,110,90,30,28,85,46,35,47,54,47,51,33,38,65,106,68,96,127,42,32,102,52,50,60,48,40,28,55,61,82
45,34,108,77,54,58,149,44,124,113,105,98,45,34,108,77,54,58,149,44,124,113,105,98,11,14,16,13,10,10,10,21,14,17,33,48,35,33,24,42,34,35,32,22,66,32,30,89,46,68,42,65,21,47,36,24,27,29,74,25,75,54,109,88,30,27,84,47,36,47,54,45,51,35,36,67,104,67,94,126,44,32,101,49,49,59,51,39,29,57,60,83
46,33,107,77,54,57,148,44,123,112,104,97,46,33,107,77,54,57,148,44,123,112,104,97,13,13,16,12,13,11,8,20,11,16,34,48,37,31,24,39,35,35,31,20,66,32,28,87,46,70,43,64,22,46,37,24,28,26,75,26,74,54,108,87,31,27,83,49,36,45,52,44,50,35,36,69,103,66,93,125,45,32,100,48,49,58,52,38,31,59,59,85
45,32,107,77,53,56,147,44,122,112,103,97,45,32,107,77,53,56,147,44,122,112,103,97,15,13,15,13,12,10,11,19,13,15,33,47,37,31,22,38,36,36,30,20,67,32,26,86,46,71,43,62,23,44,39,26,28,26,77,27,73,54,107,86,32,25,83,49,36,45,52,42,48,36,35,71,102,65,91,124,45,33,99,46,48,57,56,37,34,62,57,89
46,31,106,77,52,55,146,45,122,111,103,96,46,31,106,77,52,55,146,45,122,111,103,96,14,14,15,12,13,10,10,18,15,16,34,45,38,33,22,37,36,39,32,19,67,32,25,85,45,73,44,59,22,43,41,27,29,26,79,28,72,52,106,85,32,24,83,50,38,43,51,39,48,38,35,71,101,64,89,123,45,33,98,44,47,57,55,36,35,64,56,92
47,32,106,77,51,54,146,45,121,110,102,96,47,32,106,77,51,54,146,45,121,110,102,96,14,14,15,13,13,9,10,18,11,16,36,41,40,33,23,36,34,39,32,20,68,32,25,84,50,76,45,58,21,42,46,28,29,25,81,30,71,50,105,84,33,23,81,52,39,42,51,38,45,37,33,70,100,62,88,122,45,33,97,43,44,56,53,35,34,64,55,91
48,31,105,77,51,53,145,45,120,110,102,95,48,31,105,77,51,53,145,45,120,110,102,95,16,15,13,15,14,9,12,16,13,13,38,38,41,33,23,35,36,41,33,19,69,32,26,83,55,78,46,55,20,41,45,28,28,24,79,31,70,48,104,83,32,21,80,54,39,39,50,36,45,39,33,69,99,61,85,122,47,33,96,43,40,55,52,36,34,65,54,90
50,30,105,77,50,52,144,45,120,109,101,94,50,30,105,77,50,52,144,45,120,109,101,94,17,14,12,14,14,12,11,16,14,15,36,33,42,33,21,36,35,41,34,20,69,32,32,82,55,77,47,53,19,42,43,30,27,25,78,30,69,46,103,82,32,22,80,59,38,39,50,34,44,39,32,68,97,60,84,121,47,33,95,42,38,54,51,36,33,64,52,89
53,29,104,77,49,52,143,45,119,108,100,94,53,29,104,77,49,52,143,45,119,108,100,94,17,12,12,15,14,11,10,16,14,15,34,32,43,34,21,38,36,39,34,19,70,32,37,81,54,76,49,52,19,41,42,31,27,25,76,29,69,44,102,81,34,22,78,57,35,39,48,32,43,41,30,67,96,59,82,120,49,33,94,43,37,53,50,37,31,64,51,88
69,29,104,76,48,51,142,45,118,108,100,93,69,29,104,76,48,51,142,45,118,108,100,93,17,11,12,15,13,9,10,19,12,13,32,31,42,35,19,38,34,36,34,21,70,32,39,80,53,75,49,51,20,41,41,32,27,25,75,28,68,42,101,80,34,23,77,57,34,37,47,31,41,43,28,66,95,58,81,119,52,32,93,43,37,51,48,37,30,63,50,87
68,28,103,76,47,50,141,45,117,107,99,93,68,28,103,76,47,50,141,45,117,107,99,93,16,11,11,15,14,8,10,20,13,13,30,35,43,37,21,39,31,35,35,22,70,32,39,79,53,74,50,48,21,40,39,34,25,25,72,26,67,39,100,78,34,23,77,57,32,38,46,30,41,44,30,65,94,57,79,118,54,33,92,47,38,51,47,37,29,64,48,86
66,28,102,76,46,49,140,45,117,106,98,92,66,28,102,76,46,49,140,45,117,106,98,92,16,14,10,14,15,10,10,14,13,13,29,32,43,35,20,41,29,35,35,23,71,32,39,78,53,73,52,45,22,40,38,37,25,26,71,24,66,36,99,78,34,24,78,55,31,38,46,28,39,46,33,63,93,55,78,117,53,33,91,48,38,49,46,38,28,62,47,85
65,27,102,76,46,48,139,46,116,106,98,92,65,27,102,76,46,48,139,46,116,106,98,92,19,14,11,13,14,9,11,14,14,13,27,32,40,34,20,39,28,35,35,21,71,33,38,77,52,72,54,42,25,42,37,41,23,25,69,23,65,33,98,77,34,27,78,54,29,37,45,26,38,49,33,62,91,54,79,117,52,33,90,48,39,48,44,40,27,62,46,85
64,26,101,76,45,47,138,46,115,105,97,91,64,26,101,76,45,47,138,46,115,105,97,91,17,12,11,12,9,9,11,13,15,11,26,32,38,30,20,34,26,33,37,20,73,33,37,76,51,71,57,39,27,43,35,40,22,26,68,23,65,29,97,76,34,27,78,52,28,38,45,24,37,51,34,61,90,53,78,116,49,33,89,50,39,47,43,39,27,61,44,83
63,24,101,76,44,46,137,46,114,104,97,90,63,24,101,76,44,46,137,46,114,104,97,90,19,12,9,13,8,10,13,12,15,11,25,32,36,29,22,34,26,31,36,20,73,33,35,75,50,70,61,38,26,45,34,38,22,27,66,22,64,25,96,74,35,28,79,52,25,40,44,23,36,50,37,59,89,52,77,115,48,33,88,50,40,47,42,41,26,60,43,82
61,23,100,76,43,45,136,46,114,104,96,90,61,23,100,76,43,45,136,46,114,104,96,90,18,14,9,13,9,9,15,10,14,12,25,30,38,29,21,31,25,28,36,21,74,33,34,74,49,69,60,37,25,45,34,37,21,28,65,20,63,22,95,73,35,31,79,51,24,41,48,23,36,51,39,58,87,50,77,114,47,33,87,49,41,47,40,42,27,60,42,81
60,22,100,75,42,45,135,46,113,103,95,89,60,22,100,75,42,45,135,46,113,103,95,89,19,13,10,14,9,9,15,12,15,11,23,31,36,30,25,28,23,28,36,22,74,33,33,73,49,68,59,34,23,48,34,37,20,27,63,20,63,19,94,72,34,33,80,49,23,43,50,23,35,53,39,56,87,49,77,113,46,33,86,48,42,46,39,43,26,58,40,81
59,21,99,75,41,44,134,46,112,102,95,89,59,21,99,75,41,44,134,46,112,102,95,89,18,15,11,16,8,12,13,11,18,11,20,32,34,31,27,27,24,27,36,24,76,33,32,72,52,67,58,32,22,52,35,36,21,27,62,21,62,16,93,71,34,32,81,49,21,45,48,23,33,58,39,55,86,48,77,113,45,33,85,46,42,47,38,44,27,58,39,80
57,20,99,75,40,43,133,46,111,102,94,88,57,20,99,75,40,43,133,46,111,102,94,88,18,15,12,16,8,11,12,11,15,11,20,33,32,33,28,26,21,26,37,23,76,33,31,71,52,66,57,31,22,51,35,36,22,28,60,22,61,14,92,69,34,28,81,47,19,47,46,24,32,60,38,54,84,47,76,112,44,33,84,43,43,47,36,44,30,57,38,79
56,19,98,75,40,42,133,48,111,101,94,88,56,19,98,75,40,42,133,48,111,101,94,88,19,13,10,17,8,12,13,11,14,15,20,33,32,33,26,26,21,25,36,23,77,32,30,70,53,64,56,30,23,48,35,35,22,29,59,23,61,12,91,68,34,27,83,46,18,46,44,25,31,61,36,54,83,46,77,111,43,33,83,43,44,48,35,45,30,56,36,78
55,19,97,75,40,41,132,48,110,100,93,87,55,19,97,75,40,41,132,48,110,100,93,87,19,9,9,14,7,11,14,11,14,13,19,33,32,34,25,25,20,24,39,24,79,32,30,69,54,63,54,29,23,47,37,34,23,30,57,24,60,12,90,68,35,27,84,44,17,45,43,25,29,59,35,53,81,44,77,110,40,33,82,41,45,49,34,47,30,55,35,76
53,18,97,75,39,40,131,48,109,100,92,86,53,18,97,75,39,40,131,48,109,100,92,86,19,12,9,12,6,10,10,13,15,14,21,30,32,35,26,24,21,25,38,21,80,33,30,67,54,64,53,30,23,46,38,33,21,30,55,24,59,18,89,67,35,25,87,44,18,44,41,25,32,58,35,52,80,43,77,110,39,34,81,40,46,49,32,50,31,55,34,76
52,17,96,75,38,39,130,48,109,99,92,86,52,17,96,75,38,39,130,48,109,99,92,86,17,12,11,16,8,9,10,12,14,15,20,29,33,32,25,24,20,25,38,20,82,33,30,66,53,64,52,29,24,45,49,31,22,31,53,26,58,34,88,66,35,25,92,43,20,43,39,27,31,57,34,51,79,42,78,109,38,34,80,37,46,50,32,52,33,54,34,75
50,17,96,74,41,39,129,48,108,98,91,85,50,17,96,74,41,39,129,48,108,98,91,85,16,10,9,14,9,10,9,12,12,13,21,28,34,31,22,21,24,24,37,20,83,33,30,65,54,65,51,30,24,45,51,30,22,34,52,26,58,36,87,65,36,24,92,43,22,42,38,27,34,55,35,50,78,45,79,108,36,34,79,36,48,50,31,53,32,52,34,73
49,16,95,74,46,38,128,48,107,98,90,85,49,16,95,74,46,38,128,48,107,98,90,85,15,12,9,11,10,10,10,12,13,13,22,26,33,31,23,20,25,23,36,21,86,33,30,64,53,65,49,31,27,44,52,29,22,33,50,29,57,36,86,63,35,23,91,44,25,41,37,28,36,55,36,50,77,46,80,107,35,33,78,33,50,52,30,51,33,51,35,72
47,15,95,74,45,37,127,48,106,97,90,84,47,15,95,74,45,37,127,48,106,97,90,84,15,10,8,12,10,11,9,9,15,15,24,25,36,33,22,19,27,22,35,20,91,33,31,63,53,65,48,31,29,44,53,28,24,32,49,30,55,35,85,62,35,21,90,45,35,42,35,29,39,55,37,49,75,48,80,106,37,33,77,32,50,54,32,51,33,51,38,71
45,14,94,74,44,36,126,49,106,96,89,84,45,14,94,74,44,36,126,49,106,96,89,84,17,10,7,13,9,9,9,11,14,15,21,24,37,36,20,17,26,22,34,20,92,33,32,62,51,64,47,32,33,42,53,27,23,36,47,28,54,35,84,61,36,20,88,44,37,40,34,29,40,52,37,48,73,46,81,106,36,34,76,31,53,56,33,48,34,50,40,71
44,14,93,74,43,36,125,50,105,96,89,83,44,14,93,74,43,36,125,50,105,96,89,83,19,9,7,15,10,11,9,9,14,16,20,26,35,35,20,14,27,23,33,21,91,33,32,61,50,63,46,32,36,41,54,26,23,39,45,27,53,38,83,60,36,19,85,47,36,38,33,33,42,53,39,47,73,49,82,105,34,34,75,30,57,54,35,49,34,49,40,69
42,17,93,73,42,35,124,50,104,95,88,82,42,17,93,73,42,35,124,50,104,95,88,82,20,9,8,14,10,10,9,9,14,14,21,24,33,33,17,15,28,24,35,23,90,33,33,60,49,62,45,34,35,43,52,25,22,42,43,28,52,37,82,59,37,19,84,50,33,37,31,32,46,54,40,44,71,50,82,104,33,34,73,30,55,53,33,54,35,47,42,68
40,18,92,73,40,34,123,50,103,94,87,82,40,18,92,73,40,34,123,50,103,94,87,82,14,8,10,15,11,10,9,10,13,13,22,19,33,31,16,20,29,24,34,24,89,34,35,59,48,62,43,37,34,42,52,24,20,44,42,29,50,35,81,58,36,18,81,54,34,35,30,32,52,54,41,43,70,52,84,103,32,34,72,30,54,51,36,54,36,46,44,67
37,20,92,73,39,33,122,50,103,94,87,81,37,20,92,73,39,33,122,50,103,94,87,81,15,8,11,16,11,10,9,9,13,12,24,17,32,31,15,19,32,25,33,27,88,35,37,58,48,61,42,36,32,43,49,23,19,42,40,30,49,32,80,57,37,21,79,58,33,34,29,30,57,55,42,42,69,53,85,103,30,34,71,30,52,47,39,54,39,45,47,66
35,22,91,73,38,32,120,50,102,93,86,81,35,22,91,73,38,32,120,50,102,93,86,81,14,8,9,17,11,10,10,10,13,13,27,14,30,30,16,19,31,25,32,26,87,35,38,56,47,60,41,37,32,41,49,23,20,42,39,31,48,28,79,56,38,23,78,63,33,34,29,29,65,55,44,41,67,56,86,102,30,35,70,30,51,46,43,53,40,44,47,65
32,23,91,73,37,30,118,51,101,92,86,80,32,23,91,73,37,30,118,51,101,92,86,80,15,9,9,17,9,9,11,9,13,14,27,14,28,28,16,19,30,23,35,25,86,34,36,55,44,59,39,38,31,39,47,23,19,41,38,30,46,25,78,55,38,24,74,70,31,35,28,30,64,55,45,41,66,59,88,101,28,35,69,31,50,44,45,52,39,44,45,65
29,24,90,72,38,29,116,51,100,92,85,80,29,24,90,72,38,29,116,51,100,92,85,80,15,8,10,14,8,12,9,10,14,14,26,16,27,27,18,20,30,24,31,21,85,34,34,54,43,59,38,42,29,39,46,21,17,41,36,32,45,21,77,54,39,25,73,75,29,37,29,30,63,54,46,40,64,61,90,101,28,36,68,31,48,44,43,50,36,42,44,64
25,25,89,72,38,28,115,51,100,91,84,79,25,25,89,72,38,28,115,51,100,91,84,79,13,10,9,14,8,10,10,9,13,14,24,14,27,28,17,22,30,25,31,21,84,34,33,53,43,57,37,40,28,38,43,22,15,41,36,33,43,18,76,53,40,31,71,73,29,37,30,30,62,51,48,39,63,58,91,100,25,37,67,32,47,43,41,49,36,41,43,58
20,26,89,72,38,27,113,51,99,90,84,78,20,26,89,72,38,27,113,51,99,90,84,78,13,9,9,16,11,11,11,12,13,12,23,15,28,30,16,24,31,25,29,19,82,34,31,52,41,57,36,39,27,38,44,22,14,40,35,34,42,20,75,51,41,30,70,71,27,38,35,30,61,48,49,37,62,58,94,99,26,35,66,32,46,44,39,48,34,40,42,54
14,26,88,72,39,26,111,51,98,90,83,78,14,26,88,72,39,26,111,51,98,90,83,78,13,9,6,16,11,10,10,11,16,15,23,16,28,30,19,22,31,25,29,19,81,34,30,51,40,56,34,38,26,34,43,22,13,38,35,34,41,25,74,49,42,29,67,68,26,40,40,28,60,45,50,36,60,56,99,98,25,36,65,33,44,46,37,47,33,40,41,51
13,27,88,71,39,25,109,51,98,89,82,77,13,27,88,71,39,25,109,51,98,89,82,77,12,10,7,18,11,11,10,11,18,14,21,15,29,31,16,22,32,25,26,22,80,34,28,49,40,51,34,37,25,33,43,21,12,37,34,37,39,21,72,48,42,30,66,64,28,41,43,27,59,44,53,35,60,55,99,98,26,36,64,34,43,47,35,46,31,40,40,50
12,29,87,71,40,26,108,52,97,88,82,77,12,29,87,71,40,26,108,52,97,88,82,77,12,10,9,18,12,9,10,12,17,13,23,14,30,28,16,21,32,26,24,21,79,34,27,48,36,49,33,37,25,32,42,22,15,37,34,39,37,17,71,47,42,29,65,62,26,43,45,26,58,41,54,35,58,53,98,97,25,37,63,35,41,48,32,45,31,39,38,47
10,40,87,71,41,25,106,52,96,88,81,76,10,40,87,71,41,25,106,52,96,88,81,76,12,11,9,19,13,10,11,12,13,13,22,13,30,28,17,21,31,26,22,20,78,34,25,47,34,46,32,34,25,32,43,24,18,36,34,41,36,13,70,47,42,29,63,60,25,44,47,25,57,39,56,36,57,53,98,96,26,36,61,37,40,50,32,44,32,37,37,44
9,38,86,71,41,24,104,52,95,87,81,76,9,38,86,71,41,24,104,52,95,87,81,76,13,10,10,21,11,9,11,11,14,13,23,13,31,27,18,22,29,28,20,21,77,35,23,46,31,44,33,34,25,31,43,24,26,36,35,38,34,14,69,45,43,27,62,57,25,46,47,25,56,36,58,36,55,51,97,95,26,37,60,36,39,51,32,43,39,37,36,42
35,38,85,71,41,23,103,52,95,86,80,75,35,38,85,71,41,23,103,52,95,86,80,75,13,11,12,18,12,10,11,10,13,13,22,14,32,25,17,22,30,28,19,20,76,35,22,45,30,40,33,34,24,31,43,26,27,34,35,37,32,15,68,44,44,26,60,54,24,48,49,23,55,34,59,37,53,50,96,95,27,37,59,37,37,52,30,41,36,35,36,40
49,37,85,70,42,23,101,52,94,86,79,74,49,37,85,70,42,23,101,52,94,86,79,74,13,10,10,18,12,10,10,12,14,13,23,14,33,24,18,25,30,27,17,22,75,36,21,44,29,36,34,34,24,31,44,24,24,36,35,37,31,12,67,43,45,27,59,52,22,51,50,23,52,33,60,38,53,48,95,94,28,37,58,37,36,54,28,40,36,32,35,38
49,35,84,70,42,22,98,54,93,85,79,74,49,35,84,70,42,22,98,54,93,85,79,74,12,8,10,14,13,11,10,10,14,11,21,16,35,24,18,27,31,30,18,20,74,36,19,42,28,35,35,34,24,32,43,24,25,37,35,34,29,20,66,42,45,26,57,50,21,52,52,22,51,32,61,38,51,47,94,93,30,38,57,38,34,56,28,39,36,32,35,37
47,34,84,70,42,21,97,54,92,84,78,73,47,34,84,70,42,21,97,54,92,84,78,73,15,10,11,15,11,10,11,14,15,10,21,15,36,24,22,29,29,29,17,18,73,36,20,41,28,33,36,35,24,33,44,23,24,37,36,33,27,17,65,41,46,25,56,48,22,56,51,22,50,30,63,39,50,45,93,92,31,38,56,39,33,59,28,38,38,32,36,35
43,33,83,69,43,21,95,54,92,84,78,73,43,33,83,69,43,21,95,54,92,84,78,73,15,10,10,16,14,12,12,12,16,11,21,16,37,25,21,32,31,28,17,19,72,36,21,40,27,31,41,36,25,34,46,24,24,39,36,33,24,13,64,41,47,24,55,46,22,55,52,22,50,27,66,40,48,44,93,92,32,38,55,40,32,62,29,37,38,29,37,34
42,31,82,69,44,20,94,54,91,83,77,72,42,31,82,69,44,20,94,54,91,83,77,72,14,10,9,17,11,11,13,10,16,11,19,15,38,27,19,32,34,30,18,20,71,36,27,39,28,29,44,36,25,35,46,24,23,40,36,33,22,9,63,42,49,24,56,45,24,54,52,22,48,25,69,40,47,42,92,91,34,38,54,41,30,60,30,36,40,29,38,32
45,32,82,69,43,19,92,54,90,82,76,71,45,32,82,69,43,19,92,54,90,82,76,71,14,10,9,16,10,11,11,11,15,10,18,15,35,28,17,32,34,32,19,17,70,36,33,38,28,27,49,37,25,37,46,23,24,41,37,32,19,7,62,42,51,24,55,43,26,53,54,21,47,24,70,41,45,41,91,90,35,37,53,43,29,59,30,35,41,28,37,29
60,30,81,69,44,17,90,54,90,82,76,71,60,30,81,69,44,17,90,54,90,82,76,71,12,9,10,16,10,11,10,10,12,9,17,14,34,30,15,30,38,32,19,17,69,36,37,37,27,25,50,37,26,38,46,22,23,42,37,29,9,9,61,44,51,24,55,41,28,52,55,23,44,23,72,41,44,40,90,90,34,37,51,44,27,58,31,34,42,28,38,28
96,28,81,68,44,16,89,55,89,81,75,70,96,28,81,68,44,16,89,55,89,81,75,70,14,10,9,13,10,11,10,11,13,11,16,14,32,31,15,31,39,31,17,17,68,36,38,35,26,25,51,38,26,40,48,22,23,43,38,27,11,12,60,43,50,26,55,40,29,50,55,23,42,23,71,43,42,39,89,89,33,37,50,45,26,57,32,33,43,29,39,29
95,28,80,68,44,16,88,55,88,80,74,70,95,28,80,68,44,16,88,55,88,80,74,70,15,10,9,14,11,12,10,11,16,10,14,16,31,30,14,30,40,32,19,18,67,36,39,34,27,22,49,40,27,41,49,21,20,44,37,27,8,9,59,42,49,29,55,39,29,49,56,26,40,25,70,44,42,38,89,88,31,38,49,47,26,56,34,32,45,30,40,29
95,26,80,68,44,15,86,56,87,80,74,69,95,26,80,68,44,15,86,56,87,80,74,69,15,8,9,14,12,10,9,13,17,13,13,16,29,31,14,27,41,34,18,17,66,37,38,33,26,21,50,43,29,44,52,22,20,46,38,26,8,9,57,41,48,30,57,40,32,48,56,27,39,26,69,45,40,37,88,87,30,38,48,48,26,55,35,31,47,31,42,29
94,25,79,67,44,15,84,56,87,79,73,69,94,25,79,67,44,15,84,56,87,79,73,69,16,9,7,13,12,11,9,12,16,12,17,18,29,30,15,25,43,35,19,16,65,37,39,32,27,21,49,47,30,47,52,23,19,46,38,24,9,9,56,42,46,28,61,39,37,46,57,29,38,30,68,46,39,35,87,87,30,39,47,49,24,54,36,30,48,32,43,28
94,25,78,67,43,14,82,56,86,78,73,68,94,25,78,67,43,14,82,56,86,78,73,68,14,9,8,13,13,10,9,9,16,10,17,18,30,30,15,26,43,34,19,17,64,37,38,31,27,20,45,48,29,49,50,24,18,47,39,24,10,9,55,41,45,27,61,39,36,45,59,31,37,29,67,47,37,36,86,86,31,42,46,52,24,53,38,31,51,34,43,27
93,24,78,67,44,13,81,57,85,78,72,67,93,24,78,67,44,13,81,57,85,78,72,67,13,8,10,12,13,10,11,11,13,9,16,19,30,29,18,26,41,33,19,17,63,37,38,30,27,20,45,45,29,48,48,25,18,48,40,25,9,9,54,41,44,27,62,40,36,44,60,30,36,27,65,48,37,33,85,85,28,41,44,53,24,52,39,32,54,35,45,28
93,24,77,67,43,12,80,57,84,77,71,67,93,24,77,67,43,12,80,57,84,77,71,67,14,9,10,12,12,12,10,10,15,10,15,18,33,30,15,25,40,32,19,17,62,37,39,29,26,20,44,45,30,47,46,25,17,49,40,27,9,13,53,42,42,27,62,41,34,42,62,29,35,27,64,49,36,32,85,84,29,40,43,53,23,51,44,32,54,37,46,27
92,23,77,66,43,12,78,57,84,76,71,66,92,23,77,66,43,12,78,57,84,76,71,66,14,10,10,11,11,12,11,12,14,9,19,17,32,31,13,23,38,31,18,18,60,37,39,27,25,22,42,44,31,46,45,27,17,50,41,29,10,9,52,39,41,28,61,42,35,41,69,29,34,25,63,50,36,33,84,84,30,38,42,50,23,52,42,32,53,40,47,28
91,24,76,66,43,12,77,57,83,76,70,66,91,24,76,66,43,12,77,57,83,76,70,66,13,10,13,13,12,12,14,12,15,9,19,16,32,32,15,25,36,32,19,18,59,37,40,26,25,24,42,43,31,45,44,28,18,52,42,28,8,9,51,40,40,30,61,43,33,40,67,29,33,25,62,52,36,31,83,83,31,36,41,49,22,50,41,33,52,44,47,30
91,25,75,66,42,11,76,57,82,75,70,65,91,25,75,66,42,11,76,57,82,75,70,65,11,9,10,12,11,13,12,11,15,9,20,17,31,35,16,26,33,32,19,18,58,39,43,25,25,24,41,43,32,44,42,32,18,53,42,28,9,7,50,38,38,32,59,43,33,38,66,28,32,23,61,54,35,31,82,82,32,35,40,50,21,48,40,34,51,50,49,32
90,24,75,65,42,11,75,58,81,74,69,65,90,24,75,65,42,11,75,58,81,74,69,65,11,10,11,14,13,14,11,11,16,10,18,16,28,35,18,25,30,32,19,18,57,39,43,24,27,26,39,44,33,42,40,32,16,55,43,26,8,11,48,38,37,33,58,44,33,37,64,28,31,23,60,58,35,31,82,81,33,33,38,48,21,48,39,34,51,56,50,33
89,24,74,65,43,10,75,58,81,74,68,64,89,24,74,65,43,10,75,58,81,74,68,64,12,10,10,16,12,13,10,11,17,8,19,18,27,36,16,22,29,33,18,17,56,40,45,22,26,25,38,45,34,41,39,30,16,58,44,25,7,7,47,38,37,35,57,45,31,35,62,28,30,22,59,59,34,31,81,81,34,32,37,47,24,46,38,35,51,60,55,33
89,25,74,64,45,10,74,58,80,73,68,63,89,25,74,64,45,10,74,58,80,73,68,63,12,11,9,16,11,13,11,12,15,7,19,17,25,36,14,19,28,34,18,16,55,40,44,21,25,24,37,47,34,40,37,29,16,61,45,25,9,9,46,37,35,35,56,46,30,34,61,26,31,23,58,58,33,32,80,80,36,30,36,46,27,46,36,35,49,64,53,32
88,25,73,64,45,13,74,59,79,72,67,63,88,25,73,64,45,13,74,59,79,72,67,63,13,10,9,15,12,14,13,13,15,9,17,18,25,40,14,18,27,36,17,15,54,40,42,19,24,23,35,50,35,39,36,28,16,63,47,24,10,9,45,36,34,35,56,47,28,33,59,26,31,25,57,57,31,33,79,79,37,28,35,45,26,45,35,37,49,66,53,30
87,26,72,64,47,14,75,60,79,72,66,62,87,26,72,64,47,14,75,60,79,72,66,62,11,12,13,12,12,12,13,13,14,7,18,19,24,39,16,15,25,37,21,16,53,41,41,18,23,21,36,51,38,38,34,28,19,62,48,25,9,11,44,35,33,33,55,48,28,31,57,24,32,25,55,56,32,34,79,79,38,27,34,44,26,44,33,37,48,69,52,29
87,27,72,63,49,16,77,61,78,71,66,62,87,27,72,63,49,16,77,61,78,71,66,62,7,12,13,13,13,13,14,14,14,11,18,20,22,37,17,15,25,36,22,17,52,42,40,9,24,20,36,54,39,37,34,27,20,62,50,24,8,9,42,34,31,32,54,49,30,30,55,24,33,26,54,55,30,36,78,78,39,25,34,44,25,43,32,38,48,72,50,29
86,27,71,63,49,16,78,61,77,70,65,61,86,27,71,63,49,16,78,61,77,70,65,61,9,12,10,16,10,11,14,15,12,9,18,23,22,34,16,13,27,38,20,19,51,44,39,13,26,21,34,56,40,35,32,28,20,61,52,25,9,11,41,34,30,31,53,50,31,28,54,24,33,27,53,54,29,35,77,77,41,24,34,44,23,41,30,39,46,74,49,37
85,28,70,63,51,22,89,61,76,70,65,61,85,28,70,63,51,22,89,61,76,70,65,61,8,10,10,15,12,13,10,12,9,9,22,25,22,30,14,12,26,36,23,17,50,47,38,11,26,19,34,55,43,34,30,28,21,60,57,27,8,11,40,33,29,31,51,51,34,27,53,24,33,31,52,53,29,36,76,76,42,22,33,41,22,40,29,40,45,77,47,36
84,29,70,62,54,33,88,61,76,69,64,60,84,29,70,62,54,33,88,61,76,69,64,60,8,9,12,13,12,10,11,21,11,13,19,23,20,28,15,12,25,37,25,17,48,45,37,11,25,20,33,55,44,33,28,28,18,60,56,28,8,11,39,33,28,30,50,52,37,25,52,25,34,31,52,52,29,37,76,76,44,22,34,40,22,39,29,40,44,81,46,35
84,32,69,62,55,41,87,61,75,68,63,59,84,32,69,62,55,41,87,61,75,68,63,59,9,10,12,14,11,11,10,19,11,10,18,23,19,28,14,12,24,38,25,16,47,44,36,9,23,21,31,53,47,32,26,26,18,59,55,29,8,13,37,31,27,30,48,55,42,24,49,26,35,29,51,51,29,38,75,75,45,22,33,40,24,38,27,42,42,83,44,33
83,46,69,62,54,54,86,63,74,68,63,59,83,46,69,62,54,54,86,63,74,68,63,59,9,8,12,13,11,10,9,16,10,8,18,22,18,27,14,13,23,41,29,15,46,43,35,11,22,21,31,52,48,31,27,26,17,58,53,32,7,11,36,30,26,30,47,56,48,22,48,27,36,28,50,50,29,39,74,74,50,21,34,39,24,36,26,43,41,82,44,32
82,45,68,61,54,54,85,63,73,67,62,58,82,45,68,61,54,54,85,63,73,67,62,58,9,8,12,13,8,12,7,17,10,9,18,21,19,25,16,12,19,41,29,17,45,42,34,11,22,21,33,53,48,29,29,27,18,58,52,33,11,11,35,30,26,29,46,55,46,21,46,28,37,26,48,49,29,41,73,73,54,20,36,39,27,35,24,46,40,81,42,31
82,43,67,61,54,54,84,63,73,66,62,58,82,43,67,61,54,54,84,63,73,66,62,58,8,8,9,12,8,10,7,15,10,9,19,18,19,24,15,11,18,40,28,20,44,40,33,9,20,22,32,52,46,28,29,28,20,57,51,32,11,11,33,29,26,28,45,55,45,20,45,28,37,25,47,48,30,42,73,73,57,20,38,37,28,34,25,49,39,80,41,30
81,42,67,60,53,53,83,63,72,66,61,57,81,42,67,60,53,53,83,63,72,66,61,57,10,10,7,13,8,10,7,15,9,8,20,17,19,23,15,11,15,41,27,19,43,39,32,9,19,24,34,51,45,27,27,28,25,56,50,30,9,11,32,28,25,27,44,54,44,18,43,31,38,23,46,47,30,45,72,72,59,19,41,36,33,33,28,48,38,79,40,30
80,41,66,60,53,53,82,64,71,65,60,57,80,41,66,60,53,53,82,64,71,65,60,57,9,9,8,12,8,12,6,12,10,9,20,16,22,23,14,13,16,40,24,18,42,39,31,11,18,27,36,49,44,26,26,29,24,56,49,29,9,11,31,27,25,27,44,53,43,18,42,31,40,22,45,46,30,48,71,71,58,20,41,35,31,31,31,46,36,78,38,26
79,39,66,59,53,53,81,65,70,64,60,56,79,39,66,59,53,53,81,65,70,64,60,56,9,9,8,12,7,13,5,13,10,8,18,14,21,21,15,15,17,37,20,18,41,37,30,11,16,27,38,48,42,27,26,30,23,55,48,30,11,13,29,25,25,27,43,52,42,20,39,30,42,21,44,44,30,48,70,70,56,19,37,34,30,30,31,45,35,77,36,26
79,38,65,59,53,53,80,65,70,64,59,55,79,38,65,59,53,53,80,65,70,64,59,55,10,9,8,11,9,14,5,14,11,9,23,14,20,21,15,14,17,37,21,18,40,35,29,11,16,27,37,48,41,30,27,31,22,54,47,30,9,9,28,24,25,25,42,51,41,23,38,29,43,22,43,43,31,47,70,70,55,18,36,34,29,29,29,44,33,77,35,25
78,37,64,59,52,52,80,66,69,63,58,55,78,37,64,59,52,52,80,66,69,63,58,55,9,8,8,12,8,11,5,12,12,11,21,17,19,20,17,14,19,37,18,16,38,34,27,11,18,26,36,44,40,33,28,33,20,54,46,29,9,7,27,22,25,24,41,51,39,23,37,27,45,20,42,42,31,46,69,69,54,19,35,34,27,27,29,43,33,76,33,26
77,35,64,58,52,52,79,68,68,62,58,54,77,35,64,58,52,52,79,68,68,62,58,54,8,9,8,12,8,8,5,12,9,12,18,18,19,19,16,13,18,35,17,16,37,32,26,13,22,24,37,43,40,34,28,34,19,53,45,28,9,7,25,21,25,24,40,50,38,26,35,27,48,21,41,41,32,45,68,68,52,22,33,32,28,26,27,42,33,69,33,25
76,34,63,58,52,52,78,68,68,62,57,54,76,34,63,58,52,52,78,68,68,62,57,54,8,11,8,12,9,9,12,8,11,10,17,17,20,18,16,15,20,32,15,16,36,31,25,9,23,23,38,41,39,35,29,37,18,52,44,27,9,7,24,20,25,24,40,49,38,23,34,25,50,22,41,40,32,44,68,68,52,20,32,31,28,25,26,41,32,65,31,24
75,32,62,57,52,52,77,71,67,61,57,53,75,32,62,57,52,52,77,71,67,61,57,53,9,12,9,13,8,8,11,8,10,11,17,18,20,18,15,15,21,31,14,19,35,30,24,9,23,22,38,40,38,37,26,36,16,51,43,25,9,9,22,19,25,22,39,48,37,21,33,24,49,22,40,39,31,43,67,67,50,20,30,29,27,23,25,40,30,60,29,27
75,31,62,57,51,51,76,75,66,60,56,53,75,31,62,57,51,51,76,75,66,60,56,53,8,12,10,14,9,8,11,9,11,11,15,17,21,21,16,14,22,30,15,18,34,28,22,11,20,23,40,39,36,36,26,35,18,50,42,23,10,11,21,19,25,22,38,47,36,21,31,23,48,18,39,38,32,42,66,66,49,19,29,28,25,26,24,38,29,58,28,27
74,29,61,56,51,51,75,77,65,60,55,52,74,29,61,56,51,51,75,77,65,60,55,52,7,11,11,14,7,9,12,8,11,10,13,15,24,20,16,14,21,29,15,19,33,27,21,11,19,21,42,38,35,37,25,34,23,50,41,21,10,7,20,20,25,19,36,46,35,20,30,22,47,18,37,37,32,41,65,65,48,19,28,28,24,28,22,37,28,55,26,27
73,28,60,56,51,51,74,76,65,59,55,51,73,28,60,56,51,51,74,76,65,59,55,51,8,12,11,15,9,10,12,11,8,9,13,16,22,19,16,14,20,27,15,17,32,25,19,11,19,20,45,37,34,37,26,34,25,49,40,20,8,11,19,20,26,19,35,45,35,21,30,21,46,17,36,36,33,40,65,65,48,21,27,26,22,28,22,36,28,52,26,26
72,28,60,56,50,50,73,75,64,58,54,51,72,28,60,56,50,50,73,75,64,58,54,51,7,10,10,13,7,10,12,9,10,7,13,16,21,20,17,14,21,24,15,18,30,27,18,9,19,20,44,36,33,37,28,31,28,48,39,20,7,9,20,21,25,19,34,44,36,24,29,20,46,16,35,35,34,38,64,64,47,23,27,26,21,27,22,35,28,51,26,27
72,29,59,55,50,50,72,74,63,58,54,50,72,29,59,55,50,50,72,74,63,58,54,50,10,9,9,13,10,9,13,10,8,8,13,15,20,19,17,15,19,23,15,18,29,30,17,15,19,20,42,35,31,38,29,29,29,47,38,19,8,9,22,23,26,23,32,43,37,26,29,21,45,16,34,33,34,37,63,63,48,25,24,23,20,24,22,34,29,48,25,28
71,29,59,55,50,50,71,73,62,57,53,50,71,29,59,55,50,50,71,73,62,57,53,50,8,10,9,12,10,8,11,9,8,8,15,15,19,21,14,15,17,23,13,18,28,33,15,11,21,21,41,34,30,37,27,28,29,46,37,18,10,11,24,24,26,22,31,42,39,30,29,21,44,15,33,32,35,36,62,62,48,25,24,23,19,24,23,32,30,47,28,29
70,29,58,54,49,49,70,72,62,56,52,49,70,29,58,54,49,49,70,72,62,56,52,49,9,9,9,11,10,9,10,8,7,7,13,16,17,20,15,16,17,22,13,17,27,32,7,11,23,24,40,33,28,37,29,27,31,45,36,16,7,13,27,25,26,21,32,41,41,33,28,23,43,14,33,31,36,35,62,62,48,24,25,23,19,24,24,31,30,46,29,30
69,29,57,54,49,49,69,71,61,56,52,48,69,29,57,54,49,49,69,71,61,56,52,48,9,12,9,12,9,8,8,9,7,10,12,17,18,19,14,17,16,20,13,15,26,31,11,11,24,24,38,32,28,35,31,25,29,44,36,17,9,9,29,27,26,19,30,41,44,38,28,25,42,15,33,30,36,34,61,61,48,23,26,24,19,24,25,30,31,46,28,33
68,31,57,53,49,49,69,70,60,55,51,48,68,31,57,53,49,49,69,70,60,55,51,48,8,11,9,12,11,8,9,8,9,10,12,20,18,18,15,17,17,19,17,16,25,30,11,9,26,27,37,31,27,36,32,27,29,43,35,19,8,9,29,28,27,19,30,41,46,37,28,28,41,16,31,29,37,33,60,60,49,21,26,25,20,25,25,29,31,46,27,35
68,31,56,53,48,48,68,69,59,54,50,47,68,31,56,53,48,48,68,69,59,54,50,47,11,8,10,12,12,9,8,10,9,10,12,21,22,18,14,19,15,21,15,17,23,28,9,13,31,29,36,31,26,34,33,28,28,42,34,20,9,6,27,28,26,20,28,40,45,36,28,27,40,18,30,27,38,32,59,59,49,20,27,25,21,25,28,27,30,45,26,38
67,33,55,52,48,48,67,68,59,54,50,47,67,33,55,52,48,48,67,68,59,54,50,47,11,8,10,10,12,11,9,9,9,9,14,21,22,20,13,18,15,20,15,16,22,27,11,9,37,27,35,28,25,34,34,29,30,41,33,21,10,9,28,30,28,20,28,39,44,34,29,27,39,21,31,27,39,30,59,59,51,20,28,26,22,27,29,26,29,46,25,40
66,33,55,52,48,48,66,67,58,53,49,46,66,33,55,52,48,48,66,67,58,53,49,46,10,9,9,11,12,11,11,10,9,6,12,19,21,24,12,19,16,19,15,16,21,27,7,9,36,26,34,27,24,35,33,30,32,40,32,22,7,9,27,29,29,22,28,38,43,33,30,26,38,22,30,28,41,29,58,58,52,20,29,28,22,29,31,25,28,46,25,39
65,33,54,51,47,47,65,66,57,52,49,46,65,33,54,51,47,47,65,66,57,52,49,46,9,10,9,10,13,11,11,10,12,7,13,18,22,22,14,17,16,19,15,18,20,26,9,9,35,24,33,26,24,35,32,31,37,40,32,23,8,7,26,28,28,24,27,37,42,32,30,24,37,21,29,28,42,28,57,57,55,19,30,28,23,31,33,24,29,46,24,38
64,34,53,51,47,47,64,66,57,52,48,45,64,34,53,51,47,47,64,66,57,52,48,45,9,9,9,8,11,10,10,10,10,8,16,17,19,23,13,17,15,19,13,17,19,24,13,9,34,23,31,25,23,36,31,32,37,39,30,26,6,7,24,28,29,27,26,36,40,31,31,24,36,21,27,29,44,27,57,57,59,17,31,30,25,32,38,22,28,46,24,37
64,39,53,50,46,46,63,65,56,51,47,44,64,39,53,50,46,46,63,65,56,51,47,44,8,7,8,9,12,9,11,10,9,8,17,15,18,21,15,19,14,22,13,19,17,22,9,11,33,22,30,24,24,38,29,34,37,38,31,27,9,9,23,27,30,28,26,37,39,30,31,22,35,21,27,31,45,26,56,56,58,17,33,34,26,36,37,21,28,47,24,35
63,48,52,50,46,46,62,64,55,50,47,44,63,48,52,50,46,46,62,64,55,50,47,44,8,8,9,11,10,9,8,10,9,8,18,14,15,20,12,21,14,21,13,16,21,20,9,7,32,20,29,23,24,39,27,35,36,37,33,29,9,9,21,25,30,26,27,36,38,28,32,22,35,19,28,32,47,24,55,55,57,17,35,34,26,35,37,19,29,47,23,34
62,52,51,49,46,46,61,63,54,50,46,43,62,52,51,49,46,46,61,63,54,50,46,43,7,9,7,13,10,8,9,11,9,9,16,12,15,17,12,22,13,18,14,13,22,17,11,9,31,19,28,22,24,41,25,36,35,37,34,29,9,7,20,22,32,26,27,34,37,27,32,22,34,20,27,33,50,24,54,54,56,19,36,33,28,32,36,20,29,49,20,33
61,54,51,49,45,45,60,62,54,49,46,43,61,54,51,49,45,45,60,62,54,49,46,43,8,10,11,9,10,9,8,10,8,7,15,14,17,19,12,22,12,18,14,15,23,20,9,9,30,18,27,21,25,43,24,37,34,35,39,29,7,8,21,22,31,26,28,33,37,25,33,22,33,18,28,31,51,25,54,54,55,19,37,32,27,31,35,18,30,50,20,32
60,55,50,48,45,45,60,61,53,48,45,42,60,55,50,48,45,45,60,61,53,48,45,42,10,10,9,10,10,9,9,11,7,9,14,16,15,18,15,24,13,23,14,17,24,18,11,9,29,16,26,21,25,48,22,39,33,35,38,29,8,11,21,21,29,26,29,32,36,24,34,23,33,17,28,30,50,24,53,53,55,22,39,31,26,29,34,19,30,52,19,31
60,56,50,48,44,44,59,60,52,48,44,42,60,56,50,48,44,44,59,60,52,48,44,42,11,9,9,10,9,9,9,8,8,7,13,15,14,15,14,23,17,23,14,15,25,15,9,9,28,15,25,22,26,48,23,39,33,33,36,30,6,8,22,21,28,26,29,31,35,27,35,23,33,17,30,29,50,23,52,52,54,25,41,29,25,28,33,20,30,54,17,30
59,55,49,47,44,44,58,59,51,47,44,41,59,55,49,47,44,44,58,59,51,47,44,41,11,10,7,10,9,8,9,10,8,9,11,14,12,14,13,24,16,22,14,14,24,15,9,7,27,15,24,22,26,48,23,40,32,32,34,28,7,8,25,22,27,27,30,29,34,31,36,24,33,17,30,29,49,23,51,51,53,25,43,28,23,28,32,21,31,53,19,29
58,55,48,46,43,43,57,58,51,46,43,40,58,55,48,46,43,43,57,58,51,46,43,40,9,10,8,10,9,9,11,10,8,10,11,13,11,14,13,23,14,22,14,14,25,24,11,9,26,17,24,23,26,50,24,43,31,31,34,26,7,8,29,22,26,29,30,28,33,30,37,25,34,18,31,28,48,24,51,51,52,24,48,27,22,24,31,22,31,52,19,28
57,54,48,46,43,43,56,57,50,46,42,40,57,54,48,46,43,43,56,57,50,46,42,40,8,9,10,11,8,10,11,11,9,10,10,15,11,14,13,21,14,20,16,13,23,21,11,7,25,19,23,24,27,53,25,46,31,32,33,25,8,9,29,23,24,29,31,27,32,29,39,25,35,19,31,27,48,26,50,50,51,22,48,26,22,21,30,20,32,51,20,27
56,54,47,45,43,43,55,56,49,45,42,39,56,54,47,45,43,43,55,56,49,45,42,39,6,9,9,10,8,8,8,9,8,9,13,14,13,13,13,21,18,17,17,12,23,29,10,9,25,22,23,25,28,55,32,47,31,33,31,25,8,9,28,24,23,32,31,26,31,28,42,26,37,19,32,26,47,25,49,49,50,21,47,25,20,21,29,20,33,50,21,26
55,53,46,45,42,42,54,55,48,44,41,39,55,53,46,45,42,42,54,55,48,44,41,39,8,10,8,10,8,8,9,11,8,10,12,12,14,15,16,19,20,16,18,14,22,30,9,9,23,20,24,26,28,56,29,46,31,36,29,23,9,11,26,26,22,35,32,26,30,27,45,28,38,19,33,25,47,23,48,48,49,20,46,23,20,21,28,18,33,50,23,25
55,52,46,44,42,42,53,55,48,44,41,38,55,52,46,44,42,42,53,55,48,44,41,38,10,9,7,11,6,8,10,10,8,9,10,11,12,16,13,19,18,16,19,11,20,30,11,9,22,19,21,27,28,56,28,45,31,38,27,23,9,9,26,27,20,34,33,27,29,26,44,30,39,24,33,24,46,22,48,48,49,20,45,22,21,22,27,18,36,49,23,24
54,52,45,44,41,41,52,54,47,43,40,38,54,52,45,44,41,41,52,54,47,43,40,38,10,9,8,8,8,7,9,11,7,8,12,10,12,21,13,16,18,16,19,12,20,30,9,7,21,19,23,28,30,55,28,44,32,38,25,22,8,9,26,28,19,33,34,26,28,25,44,32,39,22,35,23,45,20,47,47,48,20,44,22,21,23,26,17,37,48,23,23
53,51,44,43,41,41,52,53,46,42,39,37,53,51,44,43,41,41,52,53,46,42,39,37,8,11,7,9,8,7,10,11,9,11,11,10,14,20,12,17,17,15,16,12,22,29,13,7,20,19,24,29,31,55,26,43,32,36,24,22,10,8,24,30,17,33,35,25,27,24,43,31,44,21,36,22,45,20,46,46,47,20,43,22,22,24,24,16,38,47,28,23
52,50,44,42,40,40,51,52,46,42,39,36,52,50,44,42,40,40,51,52,46,42,39,36,7,12,7,9,9,8,10,11,8,10,13,12,15,19,13,15,17,17,17,12,22,28,7,9,19,20,25,32,32,54,24,42,33,35,22,20,9,8,24,33,15,32,38,23,27,24,42,30,44,21,39,21,44,20,46,46,46,21,42,21,23,26,23,16,40,46,29,21
51,50,43,42,40,40,50,51,45,41,38,36,51,50,43,42,40,40,50,51,45,41,38,36,6,11,8,9,8,8,10,10,11,11,11,11,13,19,11,14,20,18,17,12,24,27,13,7,18,22,24,35,33,54,23,42,33,34,22,19,9,9,23,35,13,31,42,22,26,24,41,29,43,19,44,20,44,20,45,45,45,22,41,21,24,27,22,14,42,45,28,20
51,49,42,41,39,39,49,50,44,40,38,35,51,49,42,41,39,39,49,50,44,40,38,35,7,13,9,8,10,10,9,10,10,12,13,11,16,19,13,15,19,19,18,12,27,26,7,9,17,23,25,36,33,53,22,41,32,33,20,18,7,8,23,34,5,30,42,21,25,24,40,28,42,19,43,19,43,20,44,44,45,23,41,21,25,28,20,13,45,44,27,19
50,48,42,41,39,39,48,49,43,40,37,35,50,48,42,41,39,39,48,49,43,40,37,35,6,12,7,7,10,11,8,10,9,13,14,11,17,17,14,15,18,16,21,13,26,25,11,7,18,25,26,35,32,52,20,40,31,33,20,18,7,9,25,33,7,30,41,20,25,22,39,27,41,18,42,18,42,20,43,43,44,25,40,22,26,29,20,14,44,43,26,19
49,47,41,40,38,38,47,48,43,39,36,34,49,47,41,40,38,38,47,48,43,39,36,34,6,10,5,8,9,11,12,9,11,12,13,11,19,17,13,14,18,15,20,14,25,24,11,9,20,28,27,34,31,51,19,39,30,33,19,19,8,11,27,32,7,29,40,20,24,22,39,26,40,17,41,17,42,20,43,43,43,26,39,23,27,32,20,16,43,42,25,17
48,47,40,39,38,38,46,47,42,38,36,34,48,47,40,39,38,38,46,47,42,38,36,34,9,8,6,7,8,12,9,10,10,13,13,13,19,17,12,13,18,15,18,14,24,23,11,7,22,27,27,33,30,46,16,39,29,31,21,20,6,8,29,31,6,28,40,21,23,19,38,25,39,16,40,18,41,22,42,42,42,27,38,21,28,33,18,17,42,42,24,18
47,46,40,39,37,37,45,46,41,38,35,33,47,46,40,39,37,37,45,46,41,38,35,33,7,7,7,9,8,12,7,10,9,12,11,12,18,19,13,17,17,15,17,16,23,22,7,9,26,26,29,32,29,42,15,38,28,30,22,21,8,8,28,30,8,28,39,21,23,19,37,24,38,17,40,19,41,23,41,41,41,28,37,20,30,34,18,18,42,41,23,19
46,45,39,38,37,37,45,45,40,37,34,32,46,45,39,38,37,37,45,45,40,37,34,32,6,7,9,8,9,11,10,10,7,15,11,12,17,16,11,15,16,16,16,18,21,22,9,9,34,25,30,31,28,39,14,37,27,30,23,22,8,9,28,29,8,27,38,21,24,17,37,23,37,18,39,19,40,24,40,40,41,31,37,19,31,37,16,18,41,40,22,18
45,44,38,38,36,36,44,45,40,36,34,32,45,44,38,38,36,36,44,45,40,36,34,32,7,8,8,8,8,12,11,11,7,15,12,10,15,16,10,18,14,13,14,17,20,21,7,9,38,23,31,30,27,36,15,37,26,29,24,24,9,9,27,28,7,26,37,22,21,17,36,23,36,20,38,20,39,25,40,40,40,32,36,19,32,40,18,20,40,39,21,19
45,44,38,37,36,36,43,44,39,36,33,31,45,44,38,37,36,36,43,44,39,36,33,31,7,10,7,9,8,11,11,11,9,11,13,9,14,15,11,17,14,13,13,16,19,20,9,9,37,22,32,29,26,34,13,36,25,28,26,23,6,9,24,28,6,25,37,22,18,16,35,22,35,24,37,20,39,27,39,39,39,33,35,18,35,39,17,22,39,38,20,20
44,43,37,36,35,35,42,43,38,35,33,31,44,43,37,36,35,35,42,43,38,35,33,31,7,8,8,10,8,13,13,11,9,8,16,9,15,14,9,17,16,12,13,15,18,19,11,9,36,21,34,29,25,30,12,35,24,27,27,22,6,9,22,27,8,24,36,23,15,16,35,21,34,21,37,22,38,29,38,38,38,38,34,18,39,38,17,24,38,37,19,22
43,42,36,36,35,35,41,42,38,34,32,30,43,42,36,36,35,35,41,42,38,34,32,30,7,7,8,9,8,11,10,10,10,10,13,9,14,13,8,17,16,11,12,11,18,18,5,9,35,20,38,28,24,28,11,35,23,26,28,21,7,9,20,26,8,23,36,23,15,15,34,20,33,21,36,23,37,30,38,38,38,38,33,17,38,38,18,22,38,36,18,22
42,41,36,35,34,34,40,41,37,34,31,30,42,41,36,35,34,34,40,41,37,34,31,30,7,6,8,8,7,12,8,10,9,11,13,9,10,18,8,15,17,11,12,10,18,17,9,11,34,19,38,27,23,26,11,34,22,26,30,20,8,9,19,25,6,22,35,25,16,16,34,19,32,20,36,25,37,34,37,37,37,37,33,18,37,37,19,21,37,36,18,23
41,40,35,35,33,33,39,40,36,33,31,29,41,40,35,35,33,33,39,40,36,33,31,29,7,7,8,10,7,15,8,11,8,8,11,12,8,17,7,13,17,13,11,10,22,17,7,7,33,17,37,26,21,24,11,34,20,25,31,18,7,10,17,24,7,21,34,26,17,17,33,18,31,18,35,28,36,37,36,36,36,36,32,20,36,36,21,20,36,35,18,24
40,40,34,34,33,33,39,39,35,32,30,28,40,40,34,34,33,33,39,39,35,32,30,28,7,8,10,8,7,13,10,10,8,9,11,11,9,17,8,12,19,15,12,12,29,16,9,7,32,16,36,25,20,23,12,33,19,25,32,17,7,10,18,23,7,20,34,27,19,19,33,17,30,17,34,29,35,36,35,35,35,36,31,21,35,35,22,19,35,34,16,27
40,39,33,33,32,32,38,38,35,32,30,28,40,39,33,33,32,32,38,38,35,32,30,28,6,8,7,8,9,15,9,11,9,8,12,10,9,16,8,13,20,14,12,14,28,15,9,9,31,16,35,24,19,21,14,32,18,23,36,18,7,10,16,22,6,18,33,29,22,22,33,17,29,15,34,28,35,35,35,35,35,35,30,23,35,34,23,18,35,33,15,30
39,38,33,33,32,32,37,38,34,31,29,27,39,38,33,33,32,32,37,38,34,31,29,27,9,8,8,8,8,13,9,10,11,9,12,9,10,18,9,12,22,14,11,14,27,14,9,9,30,15,35,23,18,19,17,32,17,22,36,16,5,10,17,21,5,18,33,33,31,22,32,16,28,15,33,27,34,34,34,34,34,34,30,24,34,34,24,17,34,32,16,29
38,37,32,32,31,31,36,37,33,30,28,27,38,37,32,32,31,31,36,37,33,30,28,27,10,9,9,8,8,13,9,9,12,9,14,12,9,17,9,12,20,12,10,12,26,13,7,5,29,14,34,22,17,17,15,31,16,21,36,16,6,10,18,20,5,17,33,32,30,30,32,15,27,14,33,26,33,33,33,33,33,33,29,27,33,33,26,15,33,31,16,28
37,36,31,31,30,30,35,36,32,30,28,26,37,36,31,31,30,30,35,36,32,30,28,26,8,9,8,8,7,14,8,10,9,10,12,12,9,15,9,12,18,12,8,15,25,12,9,5,28,16,33,21,15,16,14,31,14,18,35,18,7,10,18,20,5,16,32,31,29,29,32,14,26,13,32,25,32,33,32,32,32,33,28,28,32,32,29,13,32,31,16,27
36,36,31,31,30,30,34,35,32,29,27,26,36,36,31,31,30,30,34,35,32,29,27,26,7,9,8,8,6,14,8,8,10,8,9,13,11,15,10,12,17,10,12,16,24,11,9,7,27,16,33,21,14,16,13,30,13,19,34,18,6,10,19,19,4,16,31,30,28,28,31,13,25,14,32,24,32,32,32,32,32,32,28,32,32,31,34,12,32,30,17,26
35,35,30,30,29,29,33,34,31,28,26,25,35,35,30,30,29,29,33,34,31,28,26,25,7,8,8,8,7,12,8,10,10,9,10,12,11,14,11,11,16,11,11,14,23,9,9,11,26,15,32,20,13,15,11,30,11,20,33,18,3,10,20,18,7,19,31,29,27,26,31,12,24,15,31,23,31,31,31,31,31,31,27,31,31,31,33,12,31,29,18,26
35,34,29,29,29,29,33,33,30,28,26,24,35,34,29,29,29,29,33,33,30,28,26,24,11,9,7,8,7,13,8,10,10,8,11,12,12,15,9,9,14,12,10,12,22,9,7,9,25,14,31,19,11,14,10,29,3,19,32,16,9,10,21,17,5,19,30,28,26,25,30,11,23,18,30,22,30,30,30,30,30,30,26,30,30,30,32,14,30,28,19,25
34,33,29,29,28,28,32,32,29,27,25,24,34,33,29,29,28,28,32,32,29,27,25,24,8,7,8,9,8,14,7,9,12,9,8,12,10,12,8,8,13,15,10,11,21,9,9,7,24,14,31,18,4,12,10,29,5,20,31,15,7,10,22,16,5,17,30,27,25,24,29,3,22,21,30,22,29,30,29,29,29,30,25,30,29,29,31,16,29,27,20,24
33,32,28,28,27,27,31,31,29,26,25,23,33,32,28,28,27,27,31,31,29,26,25,23,9,7,10,10,11,14,7,10,8,9,12,13,10,12,8,10,12,15,11,12,20,9,9,9,23,12,30,17,7,13,10,28,3,19,31,14,9,10,24,16,7,16,29,26,24,23,29,3,21,21,29,21,29,29,29,29,29,29,25,29,29,28,30,18,29,26,21,23
32,32,27,27,27,27,30,31,28,26,24,23,32,32,27,27,27,27,30,31,28,26,24,23,8,8,10,8,11,12,9,9,7,8,11,13,12,10,8,10,11,14,9,10,19,9,5,7,22,12,29,17,8,10,12,27,4,17,30,13,7,11,27,15,5,16,28,26,23,22,28,7,20,20,28,20,28,28,28,28,28,28,24,28,28,28,29,17,28,26,23,22
31,31,27,27,26,26,29,30,27,25,23,22,31,31,27,27,26,26,29,30,27,25,23,22,7,7,10,10,10,10,8,9,12,7,9,12,11,9,7,13,10,12,8,11,18,9,7,5,21,9,29,16,9,11,13,27,4,16,29,12,5,11,27,14,5,15,27,25,22,21,27,5,19,19,27,19,27,27,27,27,27,27,23,27,27,27,28,17,27,25,24,21
30,30,26,26,25,25,28,29,27,24,23,21,30,30,26,26,25,25,28,29,27,24,23,21,8,7,7,10,8,10,7,7,10,9,9,11,10,9,9,12,10,11,11,11,17,9,7,5,20,8,28,15,7,10,14,26,3,13,28,12,7,11,27,13,5,15,27,24,21,20,27,5,18,18,27,18,27,27,27,27,27,27,23,27,27,26,27,18,27,24,27,20
29,29,25,25,25,25,28,28,26,24,22,21,29,29,25,25,25,25,28,28,26,24,22,21,9,7,7,11,9,10,7,9,11,8,9,10,10,8,9,12,9,9,10,10,16,9,9,9,19,8,27,14,7,10,13,25,4,14,27,13,6,11,26,12,6,14,26,23,20,19,26,5,17,17,26,17,26,26,26,26,26,26,22,26,26,25,26,17,26,23,26,19
29,28,25,25,24,24,27,27,25,23,22,20,29,28,25,25,24,24,27,27,25,23,22,20,7,7,9,8,10,10,7,10,11,8,9,10,9,7,9,11,11,8,8,11,14,9,7,7,18,9,26,13,6,10,12,25,3,13,27,14,5,11,25,12,5,14,25,22,19,19,25,5,16,16,25,17,25,25,25,25,25,25,21,25,25,25,25,16,25,22,25,18
28,27,24,24,24,24,26,26,24,22,21,20,28,27,24,24,24,24,26,26,24,22,21,20,7,9,8,9,8,8,8,9,10,7,10,9,7,7,8,11,12,8,7,12,13,10,5,7,17,10,26,13,7,10,12,24,3,15,26,17,5,11,24,11,6,13,24,21,18,18,24,3,15,15,24,16,24,24,24,24,24,24,21,24,24,24,25,15,24,21,24,17
27,27,23,23,23,23,25,25,24,22,20,19,27,27,23,23,23,23,25,25,24,22,20,19,7,8,9,8,9,7,7,8,9,9,10,9,7,8,9,9,12,7,7,11,12,10,5,7,16,10,25,12,8,10,13,23,3,13,25,18,6,12,24,10,5,13,24,20,17,17,24,5,14,14,24,15,24,24,24,24,24,24,20,24,24,23,24,14,24,21,23,16
26,26,22,22,22,22,24,25,23,21,20,19,26,26,22,22,22,22,24,25,23,21,20,19,7,8,9,8,6,7,7,10,7,8,11,8,8,8,8,10,10,7,7,10,11,10,5,7,15,10,24,11,10,10,15,22,3,12,24,23,4,13,23,7,5,13,23,19,16,16,23,3,13,13,23,14,23,23,23,23,23,23,19,23,23,22,23,13,23,20,22,15
25,25,22,22,22,22,23,24,22,20,19,18,25,25,22,22,22,22,23,24,22,20,19,18,8,6,10,7,7,7,7,9,7,7,10,8,8,8,9,11,9,7,6,9,9,10,10,5,14,10,23,10,7,10,16,21,4,11,23,22,5,13,22,5,4,11,22,19,15,16,22,7,12,13,22,14,22,22,22,22,22,22,19,22,22,22,22,12,22,19,22,14
24,24,21,21,21,21,23,23,21,20,18,17,24,24,21,21,21,21,23,23,21,20,18,17,8,7,8,9,8,6,8,10,8,8,7,10,8,8,8,12,11,7,7,8,3,10,9,5,13,10,23,9,7,10,17,21,3,10,22,22,5,13,21,4,5,12,21,18,14,15,21,3,11,12,21,13,21,21,21,21,21,21,18,21,21,21,21,11,21,18,21,13
23,23,20,20,20,20,22,22,21,19,18,17,23,23,20,20,20,20,22,22,21,19,18,17,8,7,9,8,7,8,9,8,11,8,6,9,8,8,9,11,10,8,7,8,3,10,7,3,12,10,22,7,8,10,21,20,3,10,22,21,7,14,21,10,5,14,21,17,12,14,21,5,10,13,21,12,21,21,21,21,21,21,17,21,21,20,20,12,21,17,20,12
23,22,20,20,19,19,21,21,20,18,17,16,23,22,20,20,19,19,21,21,20,18,17,16,7,8,8,7,7,8,8,7,11,8,8,10,8,8,11,10,11,8,8,8,3,10,5,5,11,10,21,5,6,11,20,19,4,10,21,20,4,15,20,5,4,14,20,16,11,13,20,5,9,12,20,11,20,20,20,20,20,20,17,20,20,19,19,9,20,16,19,10
22,22,19,19,19,19,20,20,19,18,17,16,22,22,19,19,19,19,20,20,19,18,17,16,6,7,8,8,10,6,8,7,10,7,7,10,8,8,11,9,10,9,7,7,3,11,5,7,10,11,20,8,5,11,19,18,4,11,20,19,4,16,19,7,5,16,19,15,10,13,19,5,4,11,19,11,19,19,19,19,19,19,16,19,19,19,19,9,19,15,18,11
21,21,18,18,18,18,19,20,18,17,16,15,21,21,18,18,18,18,19,20,18,17,16,15,7,7,8,8,9,9,7,9,9,9,7,9,9,11,10,7,8,9,7,8,3,13,5,9,8,12,19,9,6,12,18,17,3,12,19,18,7,18,18,5,5,18,18,15,9,13,18,5,4,10,18,10,18,18,18,18,18,19,15,18,18,18,18,9,18,14,17,12
20,20,17,18,17,17,18,19,18,16,15,15,20,20,17,18,17,17,18,19,18,16,15,15,9,6,9,6,7,8,10,7,8,11,7,9,9,10,9,7,9,11,8,8,3,13,7,7,3,13,19,3,7,12,17,16,3,13,18,17,5,17,18,5,3,18,18,14,8,12,18,5,4,9,18,9,18,18,18,18,18,18,15,18,18,17,17,10,18,13,17,12
19,19,17,17,17,17,18,18,17,16,15,14,19,19,17,17,17,17,18,18,17,16,15,14,9,6,8,7,8,7,8,7,10,10,7,8,8,10,8,8,10,10,8,7,1,14,5,3,6,14,18,5,7,14,16,16,3,14,18,16,5,16,17,5,5,17,17,13,8,11,17,3,4,8,17,8,17,17,17,17,17,17,14,17,17,16,16,11,17,12,16,10
18,18,16,16,16,16,17,17,16,15,14,13,18,18,16,16,16,16,17,17,16,15,14,13,11,5,8,9,6,10,7,8,8,9,6,8,8,9,8,8,13,10,7,9,1,15,7,7,3,15,17,5,5,16,16,15,3,15,17,16,6,16,16,4,3,16,16,12,8,11,16,3,4,8,16,5,16,16,16,16,16,16,13,16,16,16,16,13,16,11,15,8
17,17,15,15,15,15,16,16,15,14,14,13,17,17,15,15,15,15,16,16,15,14,14,13,8,5,6,8,8,7,6,7,9,8,6,8,7,8,8,9,12,7,7,8,1,17,9,7,6,17,16,5,6,17,15,14,3,17,16,15,6,15,15,7,3,15,15,12,7,13,15,7,4,9,15,7,15,16,15,15,15,16,13,15,15,15,15,16,15,10,14,8
16,16,15,15,15,15,15,15,15,14,13,12,16,16,15,15,15,15,15,15,15,14,13,12,8,5,7,8,8,6,7,7,8,7,7,7,6,8,7,9,13,6,6,7,3,16,5,7,3,16,15,7,5,16,14,13,3,16,15,14,5,14,15,5,3,14,15,11,15,14,15,7,4,10,15,7,15,15,15,15,15,15,12,15,15,14,14,16,15,9,14,9
16,16,14,14,14,14,14,15,14,13,12,12,16,16,14,14,14,14,14,15,14,13,12,12,8,5,10,8,7,7,7,5,8,5,7,8,7,10,7,7,10,8,6,9,1,15,3,7,4,15,14,5,5,15,13,13,3,15,14,13,7,13,14,3,3,13,14,10,14,13,14,3,4,14,14,5,14,14,14,14,14,14,11,14,14,14,13,15,14,9,13,10
15,15,13,13,13,13,14,14,13,12,12,11,15,15,13,13,13,13,14,14,13,12,12,11,7,4,8,9,8,6,6,5,7,5,6,6,8,9,8,6,10,7,7,8,1,14,3,5,5,14,14,5,5,14,12,12,3,14,13,12,5,12,13,3,3,12,13,10,13,12,13,3,4,13,13,5,13,13,13,13,13,13,11,13,13,13,13,14,13,9,12,13
14,14,12,12,12,12,13,13,13,12,11,11,14,14,12,12,12,12,13,13,13,12,11,11,7,5,6,8,6,7,6,5,9,8,6,6,7,8,7,7,11,7,6,9,1,13,7,7,5,13,13,3,5,13,12,11,3,13,13,12,6,11,13,3,5,11,13,9,12,12,13,5,4,12,13,5,13,13,13,13,13,13,10,13,13,12,12,13,13,8,11,13
13,13,12,12,12,12,12,12,12,11,10,10,13,13,12,12,12,12,12,12,12,11,10,10,6,5,8,7,6,6,6,5,6,7,5,7,6,7,6,6,11,7,7,9,1,12,7,7,4,12,12,3,5,12,11,10,3,12,12,11,3,10,12,5,5,10,12,8,11,11,12,3,5,11,12,5,12,12,12,12,12,12,10,12,12,11,11,12,12,7,11,12
12,12,11,11,11,11,11,11,11,10,10,9,12,12,11,11,11,11,11,11,11,10,10,9,7,4,6,7,6,5,7,7,6,7,6,6,6,7,6,6,10,6,7,7,1,11,5,5,3,11,11,3,3,11,10,10,3,11,11,10,5,9,11,3,3,9,11,7,10,10,11,3,5,10,11,5,11,11,11,11,11,11,9,11,11,11,10,11,11,7,10,11
11,11,10,10,10,10,11,11,10,10,9,9,11,11,10,10,10,10,11,11,10,10,9,9,6,5,5,6,6,7,7,7,5,6,7,5,6,6,5,7,8,6,7,7,1,10,7,3,3,10,10,3,5,10,10,9,3,10,10,10,3,8,10,3,4,8,10,7,9,9,10,3,5,9,10,3,10,10,10,10,10,10,8,10,10,10,10,10,10,7,9,10
10,10,10,10,10,10,10,10,10,9,9,8,10,10,10,10,10,10,10,10,10,9,9,8,5,4,6,5,7,6,6,6,6,7,6,5,6,6,6,7,8,6,7,7,1,10,4,3,3,10,10,3,3,10,9,8,3,10,10,9,3,7,10,3,3,7,10,6,8,9,10,3,5,9,10,5,10,10,10,10,10,10,8,10,10,9,9,10,10,6,9,10
10,10,9,9,9,9,9,9,9,8,8,8,10,10,9,9,9,9,9,9,9,8,8,8,4,4,6,6,5,6,5,6,6,5,4,5,6,7,6,6,6,5,5,8,1,9,5,3,3,9,9,5,5,9,8,8,3,9,9,8,5,7,9,3,3,7,9,5,7,8,9,3,6,8,9,5,9,9,9,9,9,9,7,9,9,9,8,9,9,9,8,9
9,9,8,8,8,8,8,8,8,8,7,7,9,9,8,8,8,8,8,8,8,8,7,7,4,5,5,4,6,6,5,6,6,7,5,5,5,7,7,6,5,6,5,6,1,8,3,3,3,8,8,3,5,8,8,7,3,8,8,8,5,8,8,5,3,8,8,7,6,8,8,3,6,8,8,3,8,8,8,8,8,8,6,8,8,8,8,8,8,9,7,8
8,8,7,7,7,7,7,7,7,7,7,6,8,8,7,7,7,7,7,7,7,7,7,6,5,5,5,6,5,5,5,6,5,5,4,6,4,5,5,5,5,5,5,5,1,7,5,5,3,7,7,1,3,7,7,6,3,7,7,7,3,7,7,3,3,7,7,7,5,7,7,3,7,7,7,3,7,7,7,7,7,7,5,7,7,7,7,7,7,8,6,7
7,7,7,7,7,7,7,7,7,6,6,6,7,7,7,7,7,7,7,7,7,6,6,6,5,4,5,5,5,5,5,5,4,4,3,6,5,5,5,5,6,4,4,5,1,7,3,5,3,7,7,3,3,7,7,6,3,7,7,6,3,7,7,3,3,7,7,5,1,7,7,3,7,6,7,3,7,7,7,7,7,7,4,7,7,6,6,7,7,7,6,7
6,6,6,6,6,6,6,6,6,6,5,5,6,6,6,6,6,6,6,6,6,6,5,5,4,4,4,4,5,5,5,5,5,4,3,5,4,4,4,5,5,4,4,5,1,6,5,7,3,6,6,3,3,6,6,5,3,6,6,5,3,6,6,3,3,6,6,3,1,6,6,3,6,6,6,3,6,6,6,6,6,6,4,6,6,6,6,6,6,6,5,6
5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,4,4,4,4,3,4,4,4,3,4,4,3,4,4,4,4,4,4,5,1,5,1,5,3,5,5,3,3,5,5,4,1,5,5,5,3,5,5,1,1,5,5,5,1,5,5,3,5,5,5,3,5,5,5,5,5,5,5,5,5,5,5,5,5,5,4,5
4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,3,4,3,4,4,4,4,3,3,3,3,4,4,4,3,3,4,3,3,4,1,4,3,3,3,4,4,3,5,4,4,3,1,4,4,4,3,4,4,1,1,4,4,5,1,4,4,3,4,4,4,3,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4,4
3,3,3,3,3,3,3,3,3,3,3,1,3,3,3,3,3,3,3,3,3,3,3,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,1,3,3,1,3,3,3,1,3,3,3,3,1,3,3,3,1,3,3,3,1,3,3,3,1,3,3,3,1,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3,3
1,3,3,1,1,3,3,1,1,1,1,1,1,3,3,1,1,3,3,1,1,1,1,1,1,1,1,1,3,1,1,1,3,3,3,1,3,1,3,3,1,3,3,1,1,1,1,1,3,1,1,1,3,1,3,3,1,1,1,1,1,1,1,1,1,3,3,3,1,1,3,3,1,1,1,3,1,3,3,1,3,1,3,3,1,1,3,3,1,1,1,1
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> img/snp_problem/cost_vs_m_l0.csv <==
m;cost
1;7.755290892971971
2;2.3061544459487777
3;2.1623062737926375
4;1.7294795626366977
5;1.3290679426281713
6;1.2245600394744542
7;1.0730401892142254
8;0.9643415946047753
9;0.8863357633090345
10;0.8431072907987982
11;0.7733849923824891
12;0.7123927466382156
13;0.6341089438428753
14;0.5973136210886878
15;0.5400126368840574
16;0.5045074597292114
17;0.47779658652143553
18;0.4552903585063177
19;0.4335710512823425
20;0.4121308124958887
21;0.3897803930667578
22;0.3680610859664739
23;0.3466206293742289
24;0.32876157669670647
25;0.31540013568883296
26;0.30488616724323947
27;0.2950499248763663
28;0.28625658708187984
29;0.27819944256771123
30;0.2694709369970951
31;0.26082716742530465
32;0.2532540905594942
33;0.24561664408975048
34;0.23804356722394004
35;0.23167946538160322
36;0.22569592732179444
37;0.2201469373976579
38;0.21416339931602124
39;0.20864246640121564
40;0.20292123497347347
41;0.1974003020222881
42;0.19344206272944575
43;0.1884781108383322
44;0.1849148194596637
45;0.18145321789052105
46;0.17803132355766138
47;0.17462158892158186
48;0.17150165922794258
49;0.1680797648659791
50;0.16467147628281964


==> img/snp_problem/cost_vs_m_l1.csv <==
m;cost
2;2.32788510107639
3;2.2112643505170126
4;1.8853426304194727
5;1.358813217128045
6;1.336503278791497
7;1.1261607887863647
8;1.0168035128735937
10;0.9569459985214053
12;0.8825847234547837
13;0.7828664777553058
14;0.6958458340232028
15;0.6092351649349439
16;0.6395166537040495
17;0.5486961667775176
18;0.5141059200541349
19;0.4873418966817553
20;0.4530043079139432
21;0.43521779257571325
22;0.4081530437906622
24;0.3710396563183167
26;0.351452501687163
27;0.33141047127719503
29;0.3112702617290779
31;0.29571642489463557
33;0.26934103656822117
36;0.25790635668090545
39;0.24321204092120752
40;0.237303779933427
42;0.2260275998924044
43;0.22339388547698036
45;0.2112839101391728
47;0.19646592246863293


==> img/snp_problem/cost_vs_m_opt.csv <==
m;cost
2;42.889569505801774
3;9.258169537395588
4;4.261720953785698
5;3.0291665154800285
6;2.712671670378768
7;2.2796079937252216
8;2.038627286470728
9;1.8535731424344704
10;1.7716569295153022
11;1.5984043804346584
12;1.5114411300019128
13;1.4115967919060495
14;1.3335909243032802
15;1.280722663155757
16;1.210084122576518
17;1.158891004844918
18;1.0813726675114594
19;1.0285044051415753
20;0.9578656593512278
21;0.9210703366843518
22;0.8637693523924099
23;0.8274012918700464
24;0.7765944407292409
25;0.7410892636835342
26;0.7104029456531862
27;0.6811035113350954
28;0.6543926380982157
29;0.6298857189831324
30;0.6072517181019066
31;0.5857801940001082
32;0.5643757208745228
33;0.5417417527496582
34;0.5202700109221041
35;0.5069085698924027
36;0.4943119336530799
37;0.477894910480245
38;0.46453346947964747
39;0.454019501034054
40;0.44418356160167605
41;0.43540131171175744
42;0.4267576426937012
43;0.41797543912252877
44;0.40991829459380824
45;0.40118978904502
46;0.3925460194441257
47;0.3856592088850448
48;0.3773354961158475
49;0.37097139371326193
50;0.3640396878181491
51;0.35767558608495165


==> img/snp_problem/ell0_6seg.csv <==
1	7.173256468587258
350	7.2967114775052
636	7.006898290807852
755	7.045472646775715
884	6.724885984135813
1208	6.988974124641108
2e3	7.2335260399597


==> img/snp_problem/ell0_9seg.csv <==
1	7.173256529735704
350	7.296711354681166
636	7.006898761606164
755	7.045469737116535
887	6.7174764726797465
922	6.838967364343638
976	6.74663582311852
1181	6.994669971964954
1853	7.1675004791961205
2e3	7.28881756403024


==> img/snp_problem/snp500.txt <==
7.1568
7.1779
7.1707
7.1596
7.1653
7.1862
7.1838
7.1906
7.2034
7.2066
7.2142
7.2077
7.1918
7.1875
7.1846
7.162
7.1749
7.1975
7.2144
7.2129
7.2153
7.2173
7.2085
7.2025
7.1968
7.2113
7.1944
7.2059
7.1945
7.2041
7.2006
7.212
7.2182
7.2208
7.1988
7.2
7.1954
7.2036
7.1996
7.1932
7.1752
7.158
7.1738
7.1557
7.1715
7.1657
7.1661
7.1698
7.1912
7.1963
7.1834
7.1844
7.1723
7.1652
7.1655
7.171
7.1932
7.2004
7.2025
7.2071
7.1973
7.1952
7.1822
7.1818
7.1939
7.2089
7.2245
7.2305
7.2379
7.2357
7.2413
7.2402
7.2466
7.2436
7.2396
7.2429
7.2511
7.2576
7.2497
7.2277
7.2293
7.216
7.213
7.2062
7.2173
7.2192
7.2012
7.192
7.1915
7.187
7.1742
7.1806
7.1703
7.1684
7.1557
7.1716
7.1687
7.1912
7.1935
7.2035
7.1951
7.1881
7.1979
7.2154
7.2178
7.2311
7.2167
7.2066
7.1884
7.1857
7.1937
7.1847
7.2132
7.2082
7.2035
7.2061
7.2091
7.2035
7.1977
7.1838
7.1842
7.197
7.1971
7.1759
7.1782
7.1549
7.1526
7.1572
7.1563
7.1455
7.1567
7.1568
7.1737
7.1712
7.1895
7.1836
7.1975
7.1968
7.1801
7.1589
7.1573
7.1288
7.1342
7.1399
7.162
7.1574
7.1714
7.1652
7.1561
7.1676
7.2022
7.2174
7.2109
7.2062
7.2115
7.2172
7.2227
7.2277
7.2191
7.2251
7.2309
7.2414
7.2402
7.2585
7.2518
7.2619
7.2598
7.2591
7.2475
7.2564
7.256
7.2498
7.2363
7.2426
7.2507
7.2677
7.2608
7.2508
7.247
7.25
7.2563
7.255
7.2465
7.2537
7.2576
7.2591
7.2571
7.2678
7.2697
7.2851
7.2842
7.2846
7.2886
7.2892
7.2925
7.2829
7.2438
7.2457
7.2467
7.2734
7.2845
7.2714
7.267
7.2791
7.2897
7.2829
7.2834
7.2763
7.2733
7.2453
7.2514
7.2471
7.2432
7.2154
7.2403
7.2508
7.2507
7.2619
7.2615
7.2614
7.2736
7.2526
7.2562
7.235
7.237
7.2457
7.2354
7.2358
7.205
7.2095
7.2157
7.2104
7.1955
7.2064
7.2199
7.2293
7.2311
7.2508
7.238
7.212
7.2202
7.2454
7.2407
7.2325
7.2146
7.2386
7.2851
7.2892
7.2839
7.3091
7.3136
7.3313
7.3314
7.329
7.3184
7.3189
7.3051
7.3123
7.3172
7.3097
7.3048
7.3141
7.3241
7.3162
7.3136
7.2911
7.2728
7.2127
7.2453
7.2735
7.2637
7.2686
7.2653
7.2981
7.2869
7.2896
7.281
7.2918
7.2768
7.255
7.251
7.2673
7.2613
7.2529
7.232
7.2498
7.2591
7.2809
7.2903
7.2778
7.2705
7.2492
7.2447
7.2254
7.2435
7.2309
7.2284
7.2601
7.2588
7.2785
7.2979
7.2914
7.2847
7.2939
7.2873
7.2841
7.2766
7.2926
7.2934
7.2989
7.2892
7.3038
7.2971
7.2992
7.2808
7.2734
7.283
7.2797
7.2826
7.2741
7.2825
7.2927
7.2767
7.2839
7.2991
7.2968
7.3004
7.3085
7.3104
7.3199
7.3202
7.309
7.3011
7.3103
7.2999
7.2891
7.2961
7.281
7.2791
7.2583
7.266
7.2711
7.2715
7.2811
7.2882
7.2993
7.3017
7.295
7.2864
7.2943
7.3076
7.3028
7.2997
7.3106
7.3077
7.3129
7.312
7.3172
7.3187
7.3175
7.3226
7.3198
7.3149
7.3249
7.327
7.3179
7.308
7.3149
7.3095
7.306
7.3011
7.3031
7.3004
7.2902
7.2755
7.2861
7.2802
7.2787
7.2784
7.2717
7.2635
7.263
7.285
7.27
7.2698
7.263
7.2684
7.2698
7.2506
7.2457
7.2349
7.2186
7.1928
7.2256
7.2259
7.2078
7.202
7.2362
7.242
7.2412
7.2429
7.2188
7.2185
7.2295
7.2433
7.265
7.2593
7.2643
7.2631
7.267
7.2667
7.2508
7.2443
7.2196
7.2088
7.232
7.2369
7.2243
7.2209
7.2024
7.2059
7.1872
7.2017
7.2071
7.1975
7.2019
7.1816
7.1818
7.1891
7.2273
7.2089
7.2031
7.2225
7.23
7.2234
7.2152
7.2011
7.1794
7.1875
7.1744
7.1426
7.1506
7.1747
7.1817
7.1921
7.1961
7.1856
7.1572
7.2061
7.1954
7.1688
7.1669
7.1707
7.1803
7.1905
7.1843
7.1904
7.1925
7.2064
7.2023
7.2026
7.2155
7.2184
7.2134
7.2115
7.2183
7.2253
7.2196
7.2251
7.2075
7.211
7.2095
7.2011
7.1948
7.1814
7.1932
7.1845
7.1823
7.1904
7.1713
7.1538
7.1351
7.1332
7.1276
7.1449
7.1372
7.1228
7.1239
7.1182
7.124
7.1339
7.1404
7.1426
7.1175
7.0734
7.0881
7.0619
7.0678
7.048
7.0655
7.0411
7.023
7.0189
7.0386
7.0499
7.0751
7.0504
7.0457
7.0565
7.0439
7.0089
7.006
7.0488
7.0286
7.0367
7.0634
7.0612
7.0762
7.073
7.0832
7.1214
7.1338
7.1253
7.1102
7.0979
7.1138
7.1184
7.1333
7.1305
7.144
7.1447
7.1298
7.1441
7.1416
7.1398
7.1353
7.135
7.1274
7.13
7.1305
7.1585
7.1612
7.1639
7.1799
7.1773
7.1617
7.1649
7.153
7.1451
7.1294
7.1355
7.1394
7.1445
7.1574
7.1468
7.1522
7.1428
7.1344
7.1356
7.1242
7.1065
7.102
7.0971
7.1005
7.1092
7.1205
7.111
7.1055
7.1039
7.0993
7.1117
7.1102
7.1202
7.1184
7.106
7.0822
7.0891
7.0746
7.0734
7.0968
7.1031
7.0921
7.102
7.0965
7.1025
7.0991
7.0826
7.0662
7.0821
7.0925
7.0949
7.0938
7.0994
7.1033
7.1072
7.102
7.0905
7.0937
7.0763
7.0762
7.0818
7.0828
7.079
7.0716
7.0747
7.0579
7.066
7.0538
7.0607
7.058
7.0774
7.0726
7.0575
7.0463
7.0291
7.0331
7.0326
7.0315
7.0089
6.9901
6.9963
6.9458
6.94
6.9237
6.8922
6.873
6.9112
6.92
6.9148
6.9262
6.9479
6.9456
6.9578
6.9775
6.9751
6.9767
6.9683
6.963
6.9856
7.0007
6.9954
6.9939
7.0008
6.982
6.9741
6.9787
6.9938
6.9891
6.9895
7.0031
7.0072
6.9831
6.9658
6.9658
6.9885
6.9914
7.0056
7.0201
7.0173
7.0198
7.0214
7.0196
7.038
7.0398
7.0407
7.0376
7.0484
7.0411
7.0362
7.0478
7.0539
7.0471
7.0287
7.039
7.0383
7.0299
7.043
7.0651
7.0623
7.0547
7.0387
7.0359
7.0362
7.0205
7.0238
7.0338
7.0413
7.0471
7.0387
7.0431
7.0429
7.047
7.0537
7.0571
7.0458
7.0516
7.0607
7.0669
7.0604
7.0568
7.052
7.0532
7.0437
7.0374
7.0442
7.0278
7.0378
7.0278
7.0205
7.0284
7.0319
7.0329
7.0327
7.0036
7.0153
7.0301
7.023
6.998
6.994
6.988
6.9849
6.9996
7.0139
7.0099
7.0198
7.0179
7.0069
6.9878
7.0012
6.9856
6.9938
7.0116
7.0116
7.012
7.0092
7.0315
7.0509
7.0442
7.0586
7.0541
7.0599
7.0633
7.061
7.0511
7.0502
7.0615
7.0609
7.065
7.0491
7.0506
7.0464
7.0316
7.0375
7.0428
7.0452
7.0445
7.0359
7.0259
7.0267
7.0235
7.0258
7.0191
7.0304
7.0064
7.013
7.0054
7.0285
7.0265
7.0251
7.0257
7.0102
7.0039
6.9968
6.9953
6.9813
6.9712
6.9819
6.9907
6.9889
6.9786
6.9591
6.9561
6.9929
6.9782
6.9613
6.9797
7.0006
6.9949
7.0015
7.009
6.9957
6.9846
6.9903
7.0004
6.9882
6.9797
6.9732
6.9704
6.9727
6.9476
6.9476
6.9565
6.9365
6.9349
6.938
6.9213
6.9278
6.9173
6.915
6.9433
6.9442
6.9275
6.914
6.8968
6.9004
6.8836
6.8809
6.8984
6.8975
6.8759
6.8544
6.8607
6.8967
6.8845
6.8594
6.8249
6.8324
6.8259
6.8221
6.8034
6.8091
6.7817
6.7426
6.7091
6.6817
6.7375
6.7318
6.7486
6.8012
6.8055
6.8152
6.7852
6.7619
6.727
6.7564
6.7762
6.8084
6.8119
6.8066
6.7847
6.824
6.8355
6.8339
6.8572
6.8431
6.8558
6.8697
6.8468
6.8543
6.8404
6.8221
6.822
6.8201
6.7777
6.795
6.779
6.7956
6.8057
6.813
6.8128
6.7877
6.791
6.7925
6.7725
6.7679
6.7373
6.7398
6.7259
6.7084
6.733
6.751
6.7183
6.7035
6.7428
6.7189
6.708
6.6853
6.666
6.6828
6.6551
6.6895
6.7278
6.7351
6.7814
6.757
6.779
6.7849
6.8021
6.7914
6.7981
6.7828
6.7998
6.7915
6.7824
6.792
6.7864
6.8035
6.8116
6.8194
6.8285
6.8053
6.7965
6.7756
6.7833
6.7828
6.8071
6.8133
6.8028
6.7988
6.818
6.8392
6.8358
6.8383
6.8171
6.8447
6.8419
6.84
6.8252
6.8217
6.8096
6.8159
6.7935
6.8073
6.8079
6.8041
6.7906
6.8139
6.8057
6.7925
6.7847
6.7977
6.7995
6.794
6.7908
6.7747
6.7792
6.7797
6.8124
6.8119
6.8341
6.8276
6.8134
6.8326
6.8326
6.8312
6.837
6.8224
6.8185
6.8044
6.7885
6.7781
6.7882
6.7586
6.7423
6.7552
6.762
6.7389
6.7519
6.7573
6.7431
6.7377
6.7312
6.7211
6.7286
6.7205
6.7077
6.7061
6.7273
6.7466
6.7395
6.7299
6.7431
6.7245
6.7317
6.7185
6.7302
6.7348
6.7272
6.7117
6.7212
6.7119
6.7201
6.6939
6.6855
6.6898
6.7237
6.7254
6.7602
6.7644
6.7731
6.775
6.7977
6.7618
6.7739
6.7684
6.7668
6.761
6.7431
6.7552
6.7809
6.7759
6.7786
6.7798
6.778
6.7639
6.7703
6.7665
6.7858
6.7921
6.7798
6.7952
6.7935
6.8149
6.8233
6.815
6.8011
6.8187
6.822
6.821
6.8203
6.8353
6.8315
6.8399
6.8348
6.8247
6.8388
6.8513
6.8483
6.8451
6.853
6.8504
6.8252
6.8241
6.8281
6.8372
6.8386
6.858
6.8598
6.8561
6.8707
6.8742
6.8789
6.8939
6.8978
6.8954
6.8834
6.8925
6.9052
6.9063
6.8963
6.9184
6.9193
6.9178
6.9024
6.9034
6.8892
6.8911
6.8828
6.8935
6.8837
6.8819
6.8899
6.9015
6.8934
6.9122
6.9156
6.91
6.8964
6.9059
6.9116
6.9082
6.9018
6.8893
6.9011
6.8863
6.8958
6.8963
6.8892
6.9064
6.9043
6.897
6.8952
6.898
6.8877
6.8904
6.8726
6.8743
6.8815
6.8851
6.8882
6.8981
6.8917
6.8982
6.8984
6.9075
6.9101
6.9081
6.911
6.9008
6.9014
6.9045
6.9045
6.9106
6.9157
6.9295
6.9337
6.9353
6.9289
6.9389
6.9307
6.9186
6.924
6.9262
6.9225
6.9367
6.9334
6.9466
6.9434
6.9303
6.9364
6.9171
6.911
6.9046
6.9143
6.9037
6.9258
6.9278
6.9372
6.9415
6.9463
6.941
6.9458
6.9451
6.9521
6.9561
6.9535
6.9566
6.9463
6.9515
6.9528
6.9377
6.941
6.9363
6.9384
6.9535
6.9547
6.9536
6.9572
6.9651
6.9596
6.9583
6.9642
6.9596
6.9538
6.9533
6.9646
6.9645
6.9569
6.9505
6.9413
6.9493
6.9409
6.9424
6.9585
6.9602
6.9646
6.9643
6.9755
6.9723
6.9705
6.9752
6.9674
6.9748
6.9662
6.9651
6.9765
6.9793
6.9736
6.9802
6.9815
6.9932
6.9927
6.9966
6.9994
6.9976
6.9993
7.0116
7.0118
7.0138
7.0107
7.0231
7.0244
7.0267
7.0317
7.0227
7.0275
7.0222
7.0304
7.0318
7.0386
7.0377
7.0454
7.0422
7.0401
7.0522
7.0423
7.0286
7.0336
7.031
7.0346
7.0353
7.0269
7.0287
7.0412
7.0386
7.0436
7.0542
7.0494
7.0439
7.0536
7.0491
7.045
7.0424
7.0397
7.038
7.042
7.0431
7.0431
7.0527
7.0467
7.0484
7.0517
7.0535
7.0451
7.0393
7.0246
7.0092
7.0216
7.0071
7.0127
7.0244
7.0232
7.0119
6.9989
6.9976
6.9952
7.0114
7.0104
7.0233
7.0273
7.0266
7.0319
7.0404
7.048
7.0459
7.0392
7.0382
7.0433
7.0295
7.0284
7.0289
7.034
7.0351
7.0194
7.0247
7.0387
7.0393
7.0349
7.0371
7.0232
7.0156
7.0097
7.0188
7.0207
7.0224
7.0157
7.0019
6.9913
6.9989
7.0006
6.9998
6.9991
6.9885
6.9953
6.9927
6.9932
6.9972
6.9989
7.0149
7.0166
7.0222
7.0217
7.0222
7.0255
7.0181
7.0233
7.0392
7.0407
7.0311
7.0357
7.0258
7.0318
7.0331
7.0318
7.0344
7.0302
7.0339
7.0423
7.0394
7.0339
7.0329
7.0354
7.0395
7.029
7.0259
7.0177
7.0196
7.0113
7.0146
7.016
7.0167
7.0134
7.0091
7.0043
7.0039
7.0109
6.9975
7.0002
6.9904
6.9885
6.9984
6.9989
7.0035
7.0046
7.0091
7.0028
7.0018
6.9854
6.9698
6.9709
6.9838
6.9808
6.9691
6.9705
6.9841
6.9863
6.9987
6.9951
7.0016
6.9991
6.9996
7.0076
7.0077
7.0101
7.0023
7.0069
7.0084
7.0196
7.0154
7.0222
7.0177
7.0196
7.0246
7.0263
7.0285
7.0214
7.0242
7.0287
7.023
7.0294
7.0153
7.0106
7.0122
7.0063
7.0122
7.0164
7.0162
7.0313
7.0345
7.0339
7.0406
7.0305
7.023
7.025
7.0227
7.0154
7.0061
7.0105
7.0157
7.006
7.0064
7.0089
6.9992
6.9983
7.0131
7.0259
7.0277
7.0301
7.0304
7.0305
7.0416
7.0576
7.0615
7.0604
7.0597
7.0587
7.0677
7.0768
7.0765
7.0694
7.0749
7.0763
7.065
7.0709
7.0707
7.0748
7.0755
7.0721
7.068
7.0829
7.082
7.0827
7.0819
7.0708
7.0756
7.0811
7.08
7.089
7.0929
7.0948
7.0927
7.0852
7.0856
7.0946
7.098
7.0985
7.0942
7.1013
7.1012
7.1013
7.1
7.0918
7.0801
7.0764
7.0799
7.0785
7.0819
7.0758
7.0798
7.0711
7.0771
7.0867
7.0772
7.0694
7.0629
7.0594
7.0634
7.0682
7.0686
7.0659
7.0743
7.0812
7.0844
7.0816
7.0926
7.0915
7.092
7.0834
7.0876
7.0945
7.0952
7.0985
7.0987
7.0907
7.0914
7.0768
7.0824
7.0902
7.0995
7.0931
7.0987
7.0984
7.0988
7.1083
7.1109
7.1061
7.0959
7.0978
7.0901
7.0958
7.0882
7.0801
7.0819
7.0814
7.0765
7.0662
7.0669
7.066
7.0684
7.0608
7.0745
7.0738
7.0673
7.07
7.0744
7.0767
7.0827
7.0743
7.0743
7.0798
7.068
7.0579
7.0411
7.044
7.0499
7.0366
7.0561
7.0494
7.058
7.0491
7.053
7.0416
7.0535
7.058
7.0572
7.0696
7.067
7.0659
7.0723
7.0615
7.0657
7.0556
7.051
7.0611
7.068
7.078
7.0826
7.0811
7.0849
7.0851
7.0817
7.0881
7.0891
7.083
7.0919
7.0936
7.0868
7.088
7.0878
7.0856
7.0909
7.0885
7.0908
7.0933
7.0955
7.0992
7.1041
7.1034
7.1014
7.1016
7.0907
7.083
7.0823
7.0914
7.09
7.0828
7.0854
7.0942
7.0859
7.0883
7.0999
7.1061
7.1084
7.1093
7.1119
7.1131
7.1075
7.1142
7.119
7.1124
7.1178
7.114
7.1157
7.1203
7.1259
7.1182
7.1191
7.1262
7.1269
7.1195
7.1119
7.1092
7.1159
7.1141
7.1211
7.1151
7.1179
7.1061
7.1068
7.1058
7.1064
7.108
7.1046
7.098
7.1003
7.0943
7.1003
7.0971
7.1069
7.1079
7.105
7.1175
7.1199
7.1161
7.1241
7.1233
7.1157
7.1125
7.1129
7.1212
7.1156
7.1077
7.0985
7.1022
7.1027
7.103
7.103
7.1041
7.1129
7.1138
7.1121
7.1021
7.0871
7.083
7.0867
7.0795
7.0774
7.0713
7.0706
7.0788
7.0818
7.0717
7.0865
7.0714
7.0729
7.0896
7.0872
7.0829
7.0723
7.0888
7.0959
7.0924
7.1023
7.1066
7.1067
7.1089
7.1054
7.1071
7.1155
7.1186
7.1178
7.114
7.1158
7.1251
7.1295
7.1348
7.1398
7.1433
7.1454
7.1368
7.1369
7.1305
7.1426
7.1429
7.1405
7.1418
7.1368
7.1356
7.1384
7.1392
7.1447
7.1489
7.1475
7.1447
7.1388
7.1386
7.1411
7.1453
7.1457
7.1361
7.1374
7.1344
7.1295
7.1458
7.1495
7.1495
7.1589
7.1625
7.1622
7.1656
7.1593
7.1605
7.157
7.153
7.1585
7.14
7.1419
7.1443
7.1426
7.1498
7.1575
7.1587
7.1547
7.1565
7.1474
7.1421
7.1428
7.1347
7.1433
7.1419
7.1444
7.1411
7.1511
7.1546
7.1619
7.1603
7.157
7.1645
7.1607
7.162
7.1656
7.1551
7.1634
7.1617
7.1602
7.1533
7.1514
7.1534
7.1485
7.1557
7.1578
7.1682
7.1724
7.1742
7.1757
7.174
7.168
7.174
7.1714
7.1724
7.1714
7.1649
7.1723
7.1703
7.1662
7.1684
7.1747
7.179
7.177
7.1667
7.1675
7.1597
7.1609
7.1617
7.1588
7.1757
7.1777
7.1789
7.1788
7.1763
7.1715
7.1743
7.1776
7.1782
7.1741
7.1802
7.1763
7.1795
7.1897
7.1889
7.1893
7.1875
7.1747
7.1634
7.1659
7.164
7.147
7.1403
7.1444
7.1405
7.1361
7.1377
7.149
7.1547
7.1388
7.1468
7.1591
7.161
7.1431
7.1419
7.1358
7.1372
7.1327
7.1208
7.1096
7.1148
7.1358
7.1321
7.123
7.123
7.1327
7.1274
7.1265
7.1313
7.1222
7.1277
7.149
7.1469
7.1548
7.1475
7.15
7.1432
7.1447
7.1487
7.1378
7.1247
7.1198
7.1184
7.1203
7.1387
7.1302
7.1231
7.1396
7.1459
7.1455
7.1414
7.1535
7.152
7.1475
7.1526
7.1548
7.1541
7.1513
7.1479
7.1436
7.1482
7.1442
7.1454
7.159
7.1666
7.1682
7.1719
7.1682
7.1692
7.1647
7.1671
7.1663
7.1715
7.1734
7.1742
7.1731
7.1786
7.1803
7.1703
7.1655
7.1693
7.1698
7.1801
7.1839
7.1826
7.1851
7.1863
7.1836
7.1893
7.1839
7.1814
7.1902
7.1977
7.1979
7.1996
7.1973
7.1939
7.196
7.208
7.2102
7.2076
7.2083
7.2104
7.2078
7.2173
7.2194
7.2219
7.2182
7.2195
7.2203
7.2215
7.2277
7.2279
7.2314
7.2364
7.2279
7.2283
7.2283
7.221
7.2206
7.2184
7.2297
7.2319
7.234
7.2286
7.2305
7.233
7.2394
7.2418
7.2441
7.2451
7.2446
7.2462
7.2486
7.2449
7.2313
7.2347
7.2439
7.2447
7.2419
7.2507
7.2547
7.2534
7.2494
7.2512
7.2535
7.2525
7.2536
7.2623
7.2634
7.2602
7.2623
7.2609
7.2572
7.2519
7.2562
7.2632
7.2617
7.2572
7.256
7.2572
7.2511
7.2534
7.2528
7.2548
7.2611
7.2659
7.2668
7.2659
7.2629
7.2658
7.2605
7.264
7.2725
7.2612
7.2599
7.2588
7.2646
7.2712
7.2765
7.2782
7.2772
7.2779
7.2793
7.2782
7.2711
7.2678
7.2754
7.283
7.284
7.2831
7.286
7.2846
7.2837
7.2801
7.2789
7.2435
7.2491
7.2465
7.235
7.2256
7.2409
7.2385
7.2456
7.2463


==> img/snp_problem/sol_10_l0.csv <==
I;Y
1;7.173199736347952
356;7.298947782442687
479;7.165878353012707
511;7.020954283621139
531;7.157152236595855
613;7.0634185359578225
622;6.973142661174062
750;7.057194930607879
887;6.71759509521751
921;6.837020306327133
1000;6.709357679915315


==> img/snp_problem/sol_10_l1.csv <==
I;Y
1;7.191128938602976
133;7.206388449689387
361;7.3124696636612745
507;7.089703251271806
556;7.153995041831027
630;6.98617919988879
755;7.058349681531315
838;6.817487233914654
882;6.74892062615272
937;6.825085768100379
1000;6.7023077352591525

